Sequential Linearization Method for Bound-Constrained Mathematical Programs with Complementarity Constraints

We propose an algorithm for solving bound-constrained mathematical programs with complementarity constraints on the variables. Each iteration of the algorithm involves solving a linear program with complementarity constraints in order to obtain an estimate of the active set. The algorithm enforces descent on the objective function to promote global convergence to B-stationary points. We provide a convergence analysis and preliminary numerical results on a range of test problems. We also study the effect of fixing the active constraints in a bound-constrained quadratic program that can be solved on each iteration in order to obtain fast convergence.

==> data/fvals_nash1aAL_csi.csv <==
0.000000000000000000e+00,5.152406250000000000e+03
1.000000000000000000e+00,2.537725694444444343e+03
2.000000000000000000e+00,1.006517361111111086e+03
3.000000000000000000e+00,5.553192138735055323e+02
4.000000000000000000e+00,3.704690423794790490e+02
5.000000000000000000e+00,2.694478320115048859e+02
6.000000000000000000e+00,1.998500201122417934e+02
7.000000000000000000e+00,1.715835053487875825e+02
8.000000000000000000e+00,9.532449149526834731e+01
9.000000000000000000e+00,5.041262716450302861e+01
1.000000000000000000e+01,4.301823226233939579e+01
1.100000000000000000e+01,3.836396780261526374e+01
1.200000000000000000e+01,3.459080301074799735e+01
1.300000000000000000e+01,3.151966227817494470e+01
1.400000000000000000e+01,1.601254033478353733e+01
1.500000000000000000e+01,1.544705083763614795e+01
1.600000000000000000e+01,1.507435601944603931e+01
1.700000000000000000e+01,1.482089574198913162e+01
1.800000000000000000e+01,1.464166228994187335e+01
1.900000000000000000e+01,1.451316995178190972e+01
2.000000000000000000e+01,1.441512360474683696e+01
2.100000000000000000e+01,1.433892653477490775e+01
2.200000000000000000e+01,1.427517431224761246e+01
2.300000000000000000e+01,1.422092301579898432e+01
2.400000000000000000e+01,1.417190814281566347e+01
2.500000000000000000e+01,1.412714528269992620e+01
2.600000000000000000e+01,1.408483298386679827e+01
2.700000000000000000e+01,1.404462821568513853e+01
2.800000000000000000e+01,1.400581781764954492e+01
2.900000000000000000e+01,1.396827156575928264e+01
3.000000000000000000e+01,1.393171281470244693e+01
3.100000000000000000e+01,1.389608498422520277e+01
3.200000000000000000e+01,1.386127671533970229e+01
3.300000000000000000e+01,1.382725789971190444e+01
3.400000000000000000e+01,1.379397842207052172e+01
3.500000000000000000e+01,1.376141808622813834e+01
3.600000000000000000e+01,1.372954952586983524e+01
3.700000000000000000e+01,1.369835652328353959e+01
3.800000000000000000e+01,1.366782039240042579e+01
3.900000000000000000e+01,1.363792673589307824e+01
4.000000000000000000e+01,1.360866040919610676e+01
4.100000000000000000e+01,1.358000803515164989e+01
4.200000000000000000e+01,1.355195611948785661e+01
4.300000000000000000e+01,1.352449199738218866e+01
4.400000000000000000e+01,1.349760311596314466e+01
4.500000000000000000e+01,1.347127739501598676e+01
4.600000000000000000e+01,1.344550294680265168e+01
4.700000000000000000e+01,1.342026821473324816e+01
4.800000000000000000e+01,1.339556185969118829e+01
4.900000000000000000e+01,1.337137281304182501e+01
5.000000000000000000e+01,1.334769022767868663e+01
5.100000000000000000e+01,1.332450349728810579e+01
5.200000000000000000e+01,1.330180223322517463e+01
5.300000000000000000e+01,1.327957627019168285e+01
5.400000000000000000e+01,1.325781565377026538e+01
5.500000000000000000e+01,1.323651064052812742e+01
5.600000000000000000e+01,1.321565169014068175e+01
5.700000000000000000e+01,1.319522946319216672e+01
5.800000000000000000e+01,1.317523481538948715e+01
5.900000000000000000e+01,1.315565879443374619e+01
6.000000000000000000e+01,1.313649263526099986e+01
6.100000000000000000e+01,1.311772775657759027e+01
6.200000000000000000e+01,1.309935575665925711e+01
6.300000000000000000e+01,1.308136840981211790e+01
6.400000000000000000e+01,1.306375766251550630e+01
6.500000000000000000e+01,1.304651562992550851e+01
6.600000000000000000e+01,1.302963459225895804e+01
6.700000000000000000e+01,1.301310699139123983e+01
6.800000000000000000e+01,1.299692542742972634e+01
6.900000000000000000e+01,1.298108265542775897e+01
7.000000000000000000e+01,1.296557158211957628e+01
7.100000000000000000e+01,1.295038526275800450e+01
7.200000000000000000e+01,1.293551689799443238e+01
7.300000000000000000e+01,1.292095983084144173e+01
7.400000000000000000e+01,1.290670754368678708e+01
7.500000000000000000e+01,1.289275365537887907e+01
7.600000000000000000e+01,1.287909191836690681e+01
7.700000000000000000e+01,1.286571621590545789e+01
7.800000000000000000e+01,1.285262055931448266e+01
7.900000000000000000e+01,1.283979908529886593e+01
8.000000000000000000e+01,1.282724605332257894e+01
8.100000000000000000e+01,1.281495584303894653e+01
8.200000000000000000e+01,1.280292295177384432e+01
8.300000000000000000e+01,1.279114199206229685e+01
8.400000000000000000e+01,1.277960768923611212e+01
8.500000000000000000e+01,1.276831487906245677e+01
8.600000000000000000e+01,1.275725850543150131e+01
8.700000000000000000e+01,1.274643361809278908e+01
8.800000000000000000e+01,1.273583537043878522e+01
8.900000000000000000e+01,1.272545901733496265e+01
9.000000000000000000e+01,1.271529991299524021e+01
9.100000000000000000e+01,1.270535350890192205e+01
9.200000000000000000e+01,1.269561535176923428e+01
9.300000000000000000e+01,1.268608108154946024e+01
9.400000000000000000e+01,1.267674642948077235e+01
9.500000000000000000e+01,1.266760721617604801e+01
9.600000000000000000e+01,1.265865934975160201e+01
9.700000000000000000e+01,1.264989882399514975e+01
9.800000000000000000e+01,1.264132171657212211e+01
9.900000000000000000e+01,1.263292418726950039e+01
1.000000000000000000e+02,1.262470247627644149e+01
1.010000000000000000e+02,1.261665290250097016e+01
1.020000000000000000e+02,1.260877186192174193e+01
1.030000000000000000e+02,1.260105582597451779e+01
1.040000000000000000e+02,1.259350133997228838e+01
1.050000000000000000e+02,1.258610502155850241e+01
1.060000000000000000e+02,1.257886355919269405e+01
1.070000000000000000e+02,1.257177371066783245e+01
1.080000000000000000e+02,1.256483230165868292e+01
1.090000000000000000e+02,1.255803622430055100e+01
1.100000000000000000e+02,1.255138243579785140e+01
1.110000000000000000e+02,1.254486795706171520e+01
1.120000000000000000e+02,1.253848987137618565e+01
1.130000000000000000e+02,1.253224532309232764e+01
1.140000000000000000e+02,1.252613151634968425e+01
1.150000000000000000e+02,1.252014571382445318e+01
1.160000000000000000e+02,1.251428523550394267e+01
1.170000000000000000e+02,1.250854745748663710e+01
1.180000000000000000e+02,1.250292981080743004e+01
1.190000000000000000e+02,1.249742978028736040e+01
1.200000000000000000e+02,1.249204490340759577e+01
1.210000000000000000e+02,1.248677276920679091e+01
1.220000000000000000e+02,1.248161101720171473e+01
1.230000000000000000e+02,1.247655733633033748e+01
1.240000000000000000e+02,1.247160946391711889e+01
1.250000000000000000e+02,1.246676518465998740e+01
1.260000000000000000e+02,1.246202232963841539e+01
1.270000000000000000e+02,1.245737877534238791e+01
1.280000000000000000e+02,1.245283244272159351e+01
1.290000000000000000e+02,1.244838129625465228e+01
1.300000000000000000e+02,1.244402334303769209e+01
1.310000000000000000e+02,1.243975663189209158e+01
1.320000000000000000e+02,1.243557925249086082e+01
1.330000000000000000e+02,1.243148933450338056e+01
1.340000000000000000e+02,1.242748504675796539e+01
1.350000000000000000e+02,1.242356459642200051e+01
1.360000000000000000e+02,1.241972622819922911e+01
1.370000000000000000e+02,1.241596822354391350e+01
1.380000000000000000e+02,1.241228889989130657e+01
1.390000000000000000e+02,1.240868660990439665e+01
1.400000000000000000e+02,1.240515974073631256e+01
1.410000000000000000e+02,1.240170671330820795e+01
1.420000000000000000e+02,1.239832598160226240e+01
1.430000000000000000e+02,1.239501603196950263e+01
1.440000000000000000e+02,1.239177538245209220e+01
1.450000000000000000e+02,1.238860258211976806e+01
1.460000000000000000e+02,1.238549621042032456e+01
1.470000000000000000e+02,1.238245487654347343e+01
1.480000000000000000e+02,1.237947721879824670e+01
1.490000000000000000e+02,1.237656190400322842e+01
1.500000000000000000e+02,1.237370762688974501e+01
1.510000000000000000e+02,1.237091310951737455e+01
1.520000000000000000e+02,1.236817710070184440e+01
1.530000000000000000e+02,1.236549837545480912e+01
1.540000000000000000e+02,1.236287573443538079e+01
1.550000000000000000e+02,1.236030800341317359e+01
1.560000000000000000e+02,1.235779403274255195e+01
1.570000000000000000e+02,1.235533269684790803e+01
1.580000000000000000e+02,1.235292289371971286e+01
1.590000000000000000e+02,1.235056354442111726e+01
1.600000000000000000e+02,1.234825359260485200e+01
1.610000000000000000e+02,1.234599200404030306e+01
1.620000000000000000e+02,1.234377824206189622e+01
1.630000000000000000e+02,1.234161080639702135e+01
1.640000000000000000e+02,1.233948838537132175e+01
1.650000000000000000e+02,1.233740728311008183e+01
1.660000000000000000e+02,1.233536521059035174e+01
1.670000000000000000e+02,1.233336113085260166e+01
1.680000000000000000e+02,1.233139322673137706e+01
1.690000000000000000e+02,1.232946059992032417e+01
1.700000000000000000e+02,1.232756171367109310e+01
1.710000000000000000e+02,1.232569577626118118e+01
1.720000000000000000e+02,1.232386146682629757e+01
1.730000000000000000e+02,1.232205808092558108e+01
1.740000000000000000e+02,1.232028447457449438e+01
1.750000000000000000e+02,1.231854001604625104e+01
1.760000000000000000e+02,1.231682370849961394e+01
1.770000000000000000e+02,1.231513498126728123e+01
1.780000000000000000e+02,1.231347296058600982e+01
1.790000000000000000e+02,1.231183712736302915e+01
1.800000000000000000e+02,1.231022671111243838e+01
1.810000000000000000e+02,1.230864123653886288e+01
1.820000000000000000e+02,1.230708002004127444e+01
1.830000000000000000e+02,1.230554262371573770e+01
1.840000000000000000e+02,1.230402843723565809e+01
1.850000000000000000e+02,1.230253705479399073e+01
1.860000000000000000e+02,1.230106792802026128e+01
1.870000000000000000e+02,1.229962067881589682e+01
1.880000000000000000e+02,1.229819481134542691e+01
1.890000000000000000e+02,1.229678997157219733e+01
1.900000000000000000e+02,1.229540570834832636e+01
1.910000000000000000e+02,1.229404168866143188e+01
1.920000000000000000e+02,1.229269749951080293e+01
1.930000000000000000e+02,1.229137282637151074e+01
1.940000000000000000e+02,1.229006728893542366e+01
1.950000000000000000e+02,1.228878058904099113e+01
1.960000000000000000e+02,1.228751237452022593e+01
1.970000000000000000e+02,1.228626236179149522e+01
1.980000000000000000e+02,1.228503022302408709e+01
1.990000000000000000e+02,1.228381568771425769e+01
2.000000000000000000e+02,1.228261844918845114e+01
2.010000000000000000e+02,1.228143824875159495e+01
2.020000000000000000e+02,1.228027479822455170e+01
2.030000000000000000e+02,1.227912784964453508e+01
2.040000000000000000e+02,1.227799713109388691e+01
2.050000000000000000e+02,1.227688240442566325e+01
2.060000000000000000e+02,1.227578341210776358e+01
2.070000000000000000e+02,1.227469992502546781e+01
2.080000000000000000e+02,1.227363169845302693e+01
2.090000000000000000e+02,1.227257851163472679e+01
2.100000000000000000e+02,1.227154013131847066e+01
2.110000000000000000e+02,1.227051634452626416e+01
2.120000000000000000e+02,1.226950692835202439e+01
2.130000000000000000e+02,1.226851167709080315e+01
2.140000000000000000e+02,1.226753037722534501e+01
2.150000000000000000e+02,1.226656282988315638e+01
2.160000000000000000e+02,1.226560883012048109e+01
2.170000000000000000e+02,1.226466818551022264e+01
2.180000000000000000e+02,1.226374069898492891e+01
2.190000000000000000e+02,1.226282618422080617e+01
2.200000000000000000e+02,1.226192445142798881e+01
2.210000000000000000e+02,1.226103532008161956e+01
2.220000000000000000e+02,1.226015860715275707e+01
2.230000000000000000e+02,1.225929413764302645e+01
2.240000000000000000e+02,1.225844173483633170e+01
2.250000000000000000e+02,1.225760122901517235e+01
2.260000000000000000e+02,1.225677244938557919e+01
2.270000000000000000e+02,1.225595523128812836e+01
2.280000000000000000e+02,1.225514940950836085e+01
2.290000000000000000e+02,1.225435482424146372e+01
2.300000000000000000e+02,1.225357131555009360e+01
2.310000000000000000e+02,1.225279872829736760e+01
2.320000000000000000e+02,1.225203690755444974e+01
2.330000000000000000e+02,1.225128570267980876e+01
2.340000000000000000e+02,1.225054496351324751e+01
2.350000000000000000e+02,1.224981454374831458e+01
2.360000000000000000e+02,1.224909429777754255e+01
2.370000000000000000e+02,1.224838408347994445e+01
2.380000000000000000e+02,1.224768375960540112e+01
2.390000000000000000e+02,1.224699318807806137e+01
2.400000000000000000e+02,1.224631223182712603e+01
2.410000000000000000e+02,1.224564075668967078e+01
2.420000000000000000e+02,1.224497862961106165e+01
2.430000000000000000e+02,1.224432572021625631e+01
2.440000000000000000e+02,1.224368189931635698e+01
2.450000000000000000e+02,1.224304704020550894e+01
2.460000000000000000e+02,1.224242101742108169e+01
2.470000000000000000e+02,1.224180370781347271e+01
2.480000000000000000e+02,1.224119498951625928e+01
2.490000000000000000e+02,1.224059474282825022e+01
2.500000000000000000e+02,1.224000284935750571e+01
2.510000000000000000e+02,1.223941919274803602e+01
2.520000000000000000e+02,1.223884365796785190e+01
2.530000000000000000e+02,1.223827613190711894e+01
2.540000000000000000e+02,1.223771650278564138e+01
2.550000000000000000e+02,1.223716466064467845e+01
2.560000000000000000e+02,1.223662049685323261e+01
2.570000000000000000e+02,1.223608390451209083e+01
2.580000000000000000e+02,1.223555477804196201e+01
2.590000000000000000e+02,1.223503301351486172e+01
2.600000000000000000e+02,1.223451850831022369e+01
2.610000000000000000e+02,1.223401116138612998e+01
2.620000000000000000e+02,1.223351087299175788e+01
2.630000000000000000e+02,1.223301754488900173e+01
2.640000000000000000e+02,1.223253108011151546e+01
2.650000000000000000e+02,1.223205138314541074e+01
2.660000000000000000e+02,1.223157835972698848e+01
2.670000000000000000e+02,1.223111191698952993e+01
2.680000000000000000e+02,1.223065196329325666e+01
2.690000000000000000e+02,1.223019840834405869e+01
2.700000000000000000e+02,1.222975116305013898e+01
2.710000000000000000e+02,1.222931013961775548e+01
2.720000000000000000e+02,1.222887525142992615e+01
2.730000000000000000e+02,1.222844641312317115e+01
2.740000000000000000e+02,1.222802354048462803e+01
2.750000000000000000e+02,1.222760655051313705e+01
2.760000000000000000e+02,1.222719536133161711e+01
2.770000000000000000e+02,1.222678989223527779e+01
2.780000000000000000e+02,1.222639006361670511e+01
2.790000000000000000e+02,1.222599579700346162e+01
2.800000000000000000e+02,1.222560701499378411e+01
2.810000000000000000e+02,1.222522364128544048e+01
2.820000000000000000e+02,1.222484560062031278e+01
2.830000000000000000e+02,1.222447281880604386e+01
2.840000000000000000e+02,1.222410522266799759e+01
2.850000000000000000e+02,1.222374274006508443e+01
2.860000000000000000e+02,1.222338529984789801e+01
2.870000000000000000e+02,1.222303283186964329e+01
2.880000000000000000e+02,1.222268526694955249e+01
2.890000000000000000e+02,1.222234253687984484e+01
2.900000000000000000e+02,1.222200457439346799e+01
2.910000000000000000e+02,1.222167131316792599e+01
2.920000000000000000e+02,1.222134268779660005e+01
2.930000000000000000e+02,1.222101863379001330e+01
2.940000000000000000e+02,1.222069908755021217e+01
2.950000000000000000e+02,1.222038398637002388e+01
2.960000000000000000e+02,1.222007326840991404e+01
2.970000000000000000e+02,1.221976687269559392e+01
2.980000000000000000e+02,1.221946473909717312e+01
2.990000000000000000e+02,1.221916680832532265e+01
3.000000000000000000e+02,1.221887302191230873e+01
3.010000000000000000e+02,1.221858332220714871e+01
3.020000000000000000e+02,1.221829765235820453e+01
3.030000000000000000e+02,1.221801595630751436e+01
3.040000000000000000e+02,1.221773817877473789e+01
3.050000000000000000e+02,1.221746426525088047e+01
3.060000000000000000e+02,1.221719416198339303e+01
3.070000000000000000e+02,1.221692781596937749e+01
3.080000000000000000e+02,1.221666517494178095e+01
3.090000000000000000e+02,1.221640618736221207e+01
3.100000000000000000e+02,1.221615080240795592e+01
3.110000000000000000e+02,1.221589896996461988e+01
3.120000000000000000e+02,1.221565064061389094e+01
3.130000000000000000e+02,1.221540576562600933e+01
3.140000000000000000e+02,1.221516429694821326e+01
3.150000000000000000e+02,1.221492618719708823e+01
3.160000000000000000e+02,1.221469138964765833e+01
3.170000000000000000e+02,1.221445985822565916e+01
3.180000000000000000e+02,1.221423154749714968e+01
3.190000000000000000e+02,1.221400641266084897e+01
3.200000000000000000e+02,1.221378440953816913e+01
3.210000000000000000e+02,1.221356549456562313e+01
3.220000000000000000e+02,1.221334962478528219e+01
3.230000000000000000e+02,1.221313675783722097e+01
3.240000000000000000e+02,1.221292685195042083e+01
3.250000000000000000e+02,1.221271986593529668e+01
3.260000000000000000e+02,1.221251575917491650e+01
3.270000000000000000e+02,1.221231449161766669e+01
3.280000000000000000e+02,1.221211602376884109e+01
3.290000000000000000e+02,1.221192031668336142e+01
3.300000000000000000e+02,1.221172733195768956e+01
3.310000000000000000e+02,1.221153703172272564e+01
3.320000000000000000e+02,1.221134937863596548e+01
3.330000000000000000e+02,1.221116433587453187e+01
3.340000000000000000e+02,1.221098186712763933e+01
3.350000000000000000e+02,1.221080193658973734e+01
3.360000000000000000e+02,1.221062450895324147e+01
3.370000000000000000e+02,1.221044954940180993e+01
3.380000000000000000e+02,1.221027702360333755e+01
3.390000000000000000e+02,1.221010689770337976e+01
3.400000000000000000e+02,1.220993913831835087e+01
3.410000000000000000e+02,1.220977371252911503e+01
3.420000000000000000e+02,1.220961058787441544e+01
3.430000000000000000e+02,1.220944973234457365e+01
3.440000000000000000e+02,1.220929111437516568e+01
3.450000000000000000e+02,1.220913470284085456e+01
3.460000000000000000e+02,1.220898046704927253e+01
3.470000000000000000e+02,1.220882837673499388e+01
3.480000000000000000e+02,1.220867840205360011e+01
3.490000000000000000e+02,1.220853051357581975e+01
3.500000000000000000e+02,1.220838468228177121e+01
3.510000000000000000e+02,1.220824087955524284e+01
3.520000000000000000e+02,1.220809907717806730e+01
3.530000000000000000e+02,1.220795924732464144e+01
3.540000000000000000e+02,1.220782136255640538e+01
3.550000000000000000e+02,1.220768539581648682e+01
3.560000000000000000e+02,1.220755132042439328e+01
3.570000000000000000e+02,1.220741911007074165e+01
3.580000000000000000e+02,1.220728873881216892e+01
3.590000000000000000e+02,1.220716018106614698e+01
3.600000000000000000e+02,1.220703341160605504e+01
3.610000000000000000e+02,1.220690840555614720e+01
3.620000000000000000e+02,1.220678513838673851e+01
3.630000000000000000e+02,1.220666358590933953e+01
3.640000000000000000e+02,1.220654372427195256e+01
3.650000000000000000e+02,1.220642552995435004e+01
3.660000000000000000e+02,1.220630897976350582e+01
3.670000000000000000e+02,1.220619405082898545e+01
3.680000000000000000e+02,1.220608072059852489e+01
3.690000000000000000e+02,1.220596896683354160e+01
3.700000000000000000e+02,1.220585876760480559e+01
3.710000000000000000e+02,1.220575010128816729e+01
3.720000000000000000e+02,1.220564294656022142e+01
3.730000000000000000e+02,1.220553728239421787e+01
3.740000000000000000e+02,1.220543308805589078e+01
3.750000000000000000e+02,1.220533034309938358e+01
3.760000000000000000e+02,1.220522902736326287e+01
3.770000000000000000e+02,1.220512912096652869e+01
3.780000000000000000e+02,1.220503060430475806e+01
3.790000000000000000e+02,1.220493345804621121e+01
3.800000000000000000e+02,1.220483766312808527e+01
3.810000000000000000e+02,1.220474320075272523e+01
3.820000000000000000e+02,1.220465005238396472e+01
3.830000000000000000e+02,1.220455819974349509e+01
3.840000000000000000e+02,1.220446762480724345e+01
3.850000000000000000e+02,1.220437830980188032e+01
3.860000000000000000e+02,1.220429023720128292e+01
3.870000000000000000e+02,1.220420338972316543e+01
3.880000000000000000e+02,1.220411775032559731e+01
3.890000000000000000e+02,1.220403330220374549e+01
3.900000000000000000e+02,1.220395002878651880e+01
3.910000000000000000e+02,1.220386791373333679e+01
3.920000000000000000e+02,1.220378694093092165e+01
3.930000000000000000e+02,1.220370709449016999e+01
3.940000000000000000e+02,1.220362835874293239e+01
3.950000000000000000e+02,1.220355071823907878e+01
3.960000000000000000e+02,1.220347415774337207e+01
3.970000000000000000e+02,1.220339866223247860e+01
3.980000000000000000e+02,1.220332421689207614e+01
3.990000000000000000e+02,1.220325080711390697e+01
4.000000000000000000e+02,1.220317841849291440e+01
4.010000000000000000e+02,1.220310703682442011e+01
4.020000000000000000e+02,1.220303664810134237e+01
4.030000000000000000e+02,1.220296723851145160e+01
4.040000000000000000e+02,1.220289879443462411e+01
4.050000000000000000e+02,1.220283130244023440e+01
4.060000000000000000e+02,1.220276474928446930e+01
4.070000000000000000e+02,1.220269912190771322e+01
4.080000000000000000e+02,1.220263440743205585e+01
4.090000000000000000e+02,1.220257059315868631e+01
4.100000000000000000e+02,1.220250766656548080e+01
4.110000000000000000e+02,1.220244561530446958e+01
4.120000000000000000e+02,1.220238442719944416e+01
4.130000000000000000e+02,1.220232409024360365e+01
4.140000000000000000e+02,1.220226459259714602e+01
4.150000000000000000e+02,1.220220592258495884e+01
4.160000000000000000e+02,1.220214806869434732e+01
4.170000000000000000e+02,1.220209101957276587e+01
4.180000000000000000e+02,1.220203476402556397e+01
4.190000000000000000e+02,1.220197929101384204e+01
4.200000000000000000e+02,1.220192458965222393e+01
4.210000000000000000e+02,1.220187064920680697e+01
4.220000000000000000e+02,1.220181745909291848e+01
4.230000000000000000e+02,1.220176500887320792e+01
4.240000000000000000e+02,1.220171328825545309e+01
4.250000000000000000e+02,1.220166228709062572e+01
4.260000000000000000e+02,1.220161199537086993e+01
4.270000000000000000e+02,1.220156240322753938e+01
4.280000000000000000e+02,1.220151350092927345e+01
4.290000000000000000e+02,1.220146527888006993e+01
4.300000000000000000e+02,1.220141772761740739e+01
4.310000000000000000e+02,1.220137083781040133e+01
4.320000000000000000e+02,1.220132460025795673e+01
4.330000000000000000e+02,1.220127900588698644e+01
4.340000000000000000e+02,1.220123404575057080e+01
4.350000000000000000e+02,1.220118971102629146e+01
4.360000000000000000e+02,1.220114599301443192e+01
4.370000000000000000e+02,1.220110288313628644e+01
4.380000000000000000e+02,1.220106037293249024e+01
4.390000000000000000e+02,1.220101845406136576e+01
4.400000000000000000e+02,1.220097711829724751e+01
4.410000000000000000e+02,1.220093635752889405e+01
4.420000000000000000e+02,1.220089616375790698e+01
4.430000000000000000e+02,1.220085652909714824e+01
4.440000000000000000e+02,1.220081744576918581e+01
4.450000000000000000e+02,1.220077890610477311e+01
4.460000000000000000e+02,1.220074090254135513e+01
4.470000000000000000e+02,1.220070342762155668e+01
4.480000000000000000e+02,1.220066647399176318e+01
4.490000000000000000e+02,1.220063003440062843e+01
4.500000000000000000e+02,1.220059410169769087e+01
4.510000000000000000e+02,1.220055866883193474e+01
4.520000000000000000e+02,1.220052372885046132e+01
4.530000000000000000e+02,1.220048927489705548e+01
4.540000000000000000e+02,1.220045530021088709e+01
4.550000000000000000e+02,1.220042179812517347e+01
4.560000000000000000e+02,1.220038876206586131e+01
4.570000000000000000e+02,1.220035618555036017e+01
4.580000000000000000e+02,1.220032406218624388e+01
4.590000000000000000e+02,1.220029238567000363e+01
4.600000000000000000e+02,1.220026114978582576e+01
4.610000000000000000e+02,1.220023034840435017e+01
4.620000000000000000e+02,1.220019997548148893e+01
4.630000000000000000e+02,1.220017002505721671e+01
4.640000000000000000e+02,1.220014049125443734e+01
4.650000000000000000e+02,1.220011136827777420e+01
4.660000000000000000e+02,1.220008265041248841e+01
4.670000000000000000e+02,1.220005433202333478e+01
4.680000000000000000e+02,1.220002640755345169e+01
4.690000000000000000e+02,1.219999887152327744e+01
4.700000000000000000e+02,1.219997171852947027e+01
4.710000000000000000e+02,1.219994494324385315e+01
4.720000000000000000e+02,1.219991854041236401e+01
4.730000000000000000e+02,1.219989250485402188e+01
4.740000000000000000e+02,1.219986683145993744e+01
4.750000000000000000e+02,1.219984151519225968e+01
4.760000000000000000e+02,1.219981655108323437e+01
4.770000000000000000e+02,1.219979193423419872e+01
4.780000000000000000e+02,1.219976765981463984e+01
4.790000000000000000e+02,1.219974372306124266e+01
4.800000000000000000e+02,1.219972011927693245e+01
4.810000000000000000e+02,1.219969684382999375e+01
4.820000000000000000e+02,1.219967389215313780e+01
4.830000000000000000e+02,1.219965125974260189e+01
4.840000000000000000e+02,1.219962894215726656e+01
4.850000000000000000e+02,1.219960693501780113e+01
4.860000000000000000e+02,1.219958523400579153e+01
4.870000000000000000e+02,1.219956383486287521e+01
4.880000000000000000e+02,1.219954273338996131e+01
4.890000000000000000e+02,1.219952192544634784e+01
4.900000000000000000e+02,1.219950140694891516e+01
4.910000000000000000e+02,1.219948117387137998e+01
4.920000000000000000e+02,1.219946122224343910e+01
4.930000000000000000e+02,1.219944154815003401e+01
4.940000000000000000e+02,1.219942214773053202e+01
4.950000000000000000e+02,1.219940301717804765e+01
4.960000000000000000e+02,1.219938415273863086e+01
4.970000000000000000e+02,1.219936555071053874e+01
4.980000000000000000e+02,1.219934720744354806e+01
4.990000000000000000e+02,1.219932911933817721e+01
5.000000000000000000e+02,1.219931128284504673e+01
5.010000000000000000e+02,1.219929369446413503e+01
5.020000000000000000e+02,1.219927635074411398e+01
5.030000000000000000e+02,1.219925924828164909e+01
5.040000000000000000e+02,1.219924238372076530e+01
5.050000000000000000e+02,1.219922575375215956e+01
5.060000000000000000e+02,1.219920935511257376e+01
5.070000000000000000e+02,1.219919318458413571e+01
5.080000000000000000e+02,1.219917723899373030e+01
5.090000000000000000e+02,1.219916151521237779e+01
5.100000000000000000e+02,1.219914601015465294e+01
5.110000000000000000e+02,1.219913072077800109e+01
5.120000000000000000e+02,1.219911564408224969e+01
5.130000000000000000e+02,1.219910077710891194e+01
5.140000000000000000e+02,1.219908611694066281e+01
5.150000000000000000e+02,1.219907166070079363e+01
5.160000000000000000e+02,1.219905740555255846e+01
5.170000000000000000e+02,1.219904334869871043e+01
5.180000000000000000e+02,1.219902948738089776e+01
5.190000000000000000e+02,1.219901581887914865e+01
5.200000000000000000e+02,1.219900234051132060e+01
5.210000000000000000e+02,1.219898904963256925e+01
5.220000000000000000e+02,1.219897594363485283e+01
5.230000000000000000e+02,1.219896301994641519e+01
5.240000000000000000e+02,1.219895027603127957e+01
5.250000000000000000e+02,1.219893770938870503e+01
5.260000000000000000e+02,1.219892531755278142e+01
5.270000000000000000e+02,1.219891309809187518e+01
5.280000000000000000e+02,1.219890104860819591e+01
5.290000000000000000e+02,1.219888916673728829e+01
5.300000000000000000e+02,1.219887745014760938e+01
5.310000000000000000e+02,1.219886589654002051e+01
5.320000000000000000e+02,1.219885450364738944e+01
5.330000000000000000e+02,1.219884326923411599e+01
5.340000000000000000e+02,1.219883219109567740e+01
5.350000000000000000e+02,1.219882126705824810e+01
5.360000000000000000e+02,1.219881049497821124e+01
5.370000000000000000e+02,1.219879987274180877e+01
5.380000000000000000e+02,1.219878939826463338e+01
5.390000000000000000e+02,1.219877906949131940e+01
5.400000000000000000e+02,1.219876888439505791e+01
5.410000000000000000e+02,1.219875884097725205e+01
5.420000000000000000e+02,1.219874893726711029e+01
5.430000000000000000e+02,1.219873917132123431e+01
5.440000000000000000e+02,1.219872954122328323e+01
5.450000000000000000e+02,1.219872004508354735e+01
5.460000000000000000e+02,1.219871068103864431e+01
5.470000000000000000e+02,1.219870144725106265e+01
5.480000000000000000e+02,1.219869234190887930e+01
5.490000000000000000e+02,1.219868336322537772e+01
5.500000000000000000e+02,1.219867450943868725e+01
5.510000000000000000e+02,1.219866577881143499e+01
5.520000000000000000e+02,1.219865716963045088e+01
5.530000000000000000e+02,1.219864868020635562e+01
5.540000000000000000e+02,1.219864030887328532e+01
5.550000000000000000e+02,1.219863205398855754e+01
5.560000000000000000e+02,1.219862391393233736e+01
5.570000000000000000e+02,1.219861588710730516e+01
5.580000000000000000e+02,1.219860797193837598e+01
5.590000000000000000e+02,1.219860016687237447e+01
5.600000000000000000e+02,1.219859247037773287e+01
5.610000000000000000e+02,1.219858488094418014e+01
5.620000000000000000e+02,1.219857739708244715e+01
5.630000000000000000e+02,1.219857001732401613e+01
5.640000000000000000e+02,1.219856274022074416e+01
5.650000000000000000e+02,1.219855556434466592e+01
5.660000000000000000e+02,1.219854848828768468e+01
5.670000000000000000e+02,1.219854151066127201e+01
5.680000000000000000e+02,1.219853463009622629e+01
5.690000000000000000e+02,1.219852784524238487e+01
5.700000000000000000e+02,1.219852115476837362e+01
5.710000000000000000e+02,1.219851455736132806e+01
5.720000000000000000e+02,1.219850805172665531e+01
5.730000000000000000e+02,1.219850163658776765e+01
5.740000000000000000e+02,1.219849531068583204e+01
5.750000000000000000e+02,1.219848907277954098e+01
5.760000000000000000e+02,1.219848292164483361e+01
5.770000000000000000e+02,1.219847685607467369e+01
5.780000000000000000e+02,1.219847087487885062e+01
5.790000000000000000e+02,1.219846497688367215e+01
5.800000000000000000e+02,1.219845916093178495e+01
5.810000000000000000e+02,1.219845342588195258e+01
5.820000000000000000e+02,1.219844777060877483e+01
5.830000000000000000e+02,1.219844219400253493e+01
5.840000000000000000e+02,1.219843669496894911e+01
5.850000000000000000e+02,1.219843127242896941e+01
5.860000000000000000e+02,1.219842592531851544e+01
5.870000000000000000e+02,1.219842065258835362e+01
5.880000000000000000e+02,1.219841545320380938e+01
5.890000000000000000e+02,1.219841032614463749e+01
5.900000000000000000e+02,1.219840527040475031e+01
5.910000000000000000e+02,1.219840028499207563e+01
5.920000000000000000e+02,1.219839536892833998e+01
5.930000000000000000e+02,1.219839052124886436e+01
5.940000000000000000e+02,1.219838574100239725e+01
5.950000000000000000e+02,1.219838102725094231e+01
5.960000000000000000e+02,1.219837637906951144e+01
5.970000000000000000e+02,1.219837179554600048e+01
5.980000000000000000e+02,1.219836727578099023e+01
5.990000000000000000e+02,1.219836281888759721e+01
6.000000000000000000e+02,1.219835842399123038e+01
6.010000000000000000e+02,1.219835409022950401e+01
6.020000000000000000e+02,1.219834981675199437e+01
6.030000000000000000e+02,1.219834560272014556e+01
6.040000000000000000e+02,1.219834144730703862e+01
6.050000000000000000e+02,1.219833734969726713e+01
6.060000000000000000e+02,1.219833330908676494e+01
6.070000000000000000e+02,1.219832932468264097e+01
6.080000000000000000e+02,1.219832539570306551e+01
6.090000000000000000e+02,1.219832152137704284e+01
6.100000000000000000e+02,1.219831770094432777e+01
6.110000000000000000e+02,1.219831393365524619e+01
6.120000000000000000e+02,1.219831021877055477e+01
6.130000000000000000e+02,1.219830655556127397e+01
6.140000000000000000e+02,1.219830294330859033e+01
6.150000000000000000e+02,1.219829938130368063e+01
6.160000000000000000e+02,1.219829586884758221e+01
6.170000000000000000e+02,1.219829240525104552e+01
6.180000000000000000e+02,1.219828898983441334e+01
6.190000000000000000e+02,1.219828562192749288e+01
6.200000000000000000e+02,1.219828230086940835e+01
6.210000000000000000e+02,1.219827902600845704e+01
6.220000000000000000e+02,1.219827579670203477e+01
6.230000000000000000e+02,1.219827261231647952e+01
6.240000000000000000e+02,1.219826947222689029e+01
6.250000000000000000e+02,1.219826637581711282e+01
6.260000000000000000e+02,1.219826332247953715e+01
6.270000000000000000e+02,1.219826031161501234e+01
6.280000000000000000e+02,1.219825734263273631e+01
6.290000000000000000e+02,1.219825441495010310e+01
6.300000000000000000e+02,1.219825152799261758e+01
6.310000000000000000e+02,1.219824868119377115e+01
6.320000000000000000e+02,1.219824587399495464e+01
6.330000000000000000e+02,1.219824310584531446e+01
6.340000000000000000e+02,1.219824037620166024e+01
6.350000000000000000e+02,1.219823768452835466e+01
6.360000000000000000e+02,1.219823503029721934e+01
6.370000000000000000e+02,1.219823241298743355e+01
6.380000000000000000e+02,1.219822983208537437e+01
6.390000000000000000e+02,1.219822728708464155e+01
6.400000000000000000e+02,1.219822477748578748e+01
6.410000000000000000e+02,1.219822230279639719e+01
6.420000000000000000e+02,1.219821986253084667e+01
6.430000000000000000e+02,1.219821745621029585e+01
6.440000000000000000e+02,1.219821508336254823e+01
6.450000000000000000e+02,1.219821274352198515e+01
6.460000000000000000e+02,1.219821043622949119e+01
6.470000000000000000e+02,1.219820816103226591e+01
6.480000000000000000e+02,1.219820591748389660e+01
6.490000000000000000e+02,1.219820370514409902e+01
6.500000000000000000e+02,1.219820152357877774e+01
6.510000000000000000e+02,1.219819937235983431e+01
6.520000000000000000e+02,1.219819725106514596e+01
6.530000000000000000e+02,1.219819515927844122e+01
6.540000000000000000e+02,1.219819309658926265e+01
6.550000000000000000e+02,1.219819106259286201e+01
6.560000000000000000e+02,1.219818905689010435e+01
6.570000000000000000e+02,1.219818707908740230e+01
6.580000000000000000e+02,1.219818512879668582e+01
6.590000000000000000e+02,1.219818320563522107e+01
6.600000000000000000e+02,1.219818130922564769e+01
6.610000000000000000e+02,1.219817943919583136e+01
6.620000000000000000e+02,1.219817759517882649e+01
6.630000000000000000e+02,1.219817577681277143e+01
6.640000000000000000e+02,1.219817398374087070e+01
6.650000000000000000e+02,1.219817221561125820e+01
6.660000000000000000e+02,1.219817047207699368e+01
6.670000000000000000e+02,1.219816875279592239e+01
6.680000000000000000e+02,1.219816705743069818e+01
6.690000000000000000e+02,1.219816538564861652e+01
6.700000000000000000e+02,1.219816373712164648e+01
6.710000000000000000e+02,1.219816211152630103e+01
6.720000000000000000e+02,1.219816050854358735e+01
6.730000000000000000e+02,1.219815892785895350e+01
6.740000000000000000e+02,1.219815736916223514e+01
6.750000000000000000e+02,1.219815583214755250e+01
6.760000000000000000e+02,1.219815431651332638e+01
6.770000000000000000e+02,1.219815282196212891e+01
6.780000000000000000e+02,1.219815134820068891e+01
6.790000000000000000e+02,1.219814989493980306e+01
6.800000000000000000e+02,1.219814846189433766e+01
6.810000000000000000e+02,1.219814704878304745e+01
6.820000000000000000e+02,1.219814565532867157e+01
6.830000000000000000e+02,1.219814428125775407e+01
6.840000000000000000e+02,1.219814292630066888e+01
6.850000000000000000e+02,1.219814159019154154e+01
6.860000000000000000e+02,1.219814027266818712e+01
6.870000000000000000e+02,1.219813897347207465e+01
6.880000000000000000e+02,1.219813769234825429e+01
6.890000000000000000e+02,1.219813642904533779e+01
6.900000000000000000e+02,1.219813518331543278e+01
6.910000000000000000e+02,1.219813395491409480e+01
6.920000000000000000e+02,1.219813274360027044e+01
6.930000000000000000e+02,1.219813154913628139e+01
6.940000000000000000e+02,1.219813037128771072e+01
6.950000000000000000e+02,1.219812920982345972e+01
6.960000000000000000e+02,1.219812806451560228e+01
6.970000000000000000e+02,1.219812693513940971e+01
6.980000000000000000e+02,1.219812582147324775e+01
6.990000000000000000e+02,1.219812472329859432e+01
7.000000000000000000e+02,1.219812364039996311e+01
7.010000000000000000e+02,1.219812257256484145e+01
7.020000000000000000e+02,1.219812151958371693e+01
7.030000000000000000e+02,1.219812048124994419e+01
7.040000000000000000e+02,1.219811945735976977e+01
7.050000000000000000e+02,1.219811844771229659e+01
7.060000000000000000e+02,1.219811745210939158e+01
7.070000000000000000e+02,1.219811647035568569e+01
7.080000000000000000e+02,1.219811550225854724e+01
7.090000000000000000e+02,1.219811454762798419e+01
7.100000000000000000e+02,1.219811360627668861e+01
7.110000000000000000e+02,1.219811267801994425e+01
7.120000000000000000e+02,1.219811176267558928e+01
7.130000000000000000e+02,1.219811086006401801e+01
7.140000000000000000e+02,1.219810997000810282e+01
7.150000000000000000e+02,1.219810909233320118e+01
7.160000000000000000e+02,1.219810822686708107e+01
7.170000000000000000e+02,1.219810737343991747e+01
7.180000000000000000e+02,1.219810653188422833e+01
7.190000000000000000e+02,1.219810570203489597e+01
7.200000000000000000e+02,1.219810488372908353e+01
7.210000000000000000e+02,1.219810407680619591e+01
7.220000000000000000e+02,1.219810328110791708e+01
7.230000000000000000e+02,1.219810249647808575e+01
7.240000000000000000e+02,1.219810172276275040e+01
7.250000000000000000e+02,1.219810095981006981e+01
7.260000000000000000e+02,1.219810020747035750e+01
7.270000000000000000e+02,1.219809946559596270e+01
7.280000000000000000e+02,1.219809873404132006e+01
7.290000000000000000e+02,1.219809801266286442e+01
7.300000000000000000e+02,1.219809730131905212e+01
7.310000000000000000e+02,1.219809659987030237e+01
7.320000000000000000e+02,1.219809590817895995e+01
7.330000000000000000e+02,1.219809522610930586e+01
7.340000000000000000e+02,1.219809455352748451e+01
7.350000000000000000e+02,1.219809389030153035e+01
7.360000000000000000e+02,1.219809323630128972e+01
7.370000000000000000e+02,1.219809259139843682e+01
7.380000000000000000e+02,1.219809195546641689e+01
7.390000000000000000e+02,1.219809132838045862e+01
7.400000000000000000e+02,1.219809071001748713e+01
7.410000000000000000e+02,1.219809010025617368e+01
7.420000000000000000e+02,1.219808949897687356e+01
7.430000000000000000e+02,1.219808890606159224e+01
7.440000000000000000e+02,1.219808832139397659e+01
7.450000000000000000e+02,1.219808774485928993e+01
7.460000000000000000e+02,1.219808717634443695e+01
7.470000000000000000e+02,1.219808661573782693e+01
7.480000000000000000e+02,1.219808606292945541e+01
7.490000000000000000e+02,1.219808551781086159e+01
7.500000000000000000e+02,1.219808498027507149e+01
7.510000000000000000e+02,1.219808445021659438e+01
7.520000000000000000e+02,1.219808392753142456e+01
7.530000000000000000e+02,1.219808341211700942e+01
7.540000000000000000e+02,1.219808290387219785e+01
7.550000000000000000e+02,1.219808240269725630e+01
7.560000000000000000e+02,1.219808190849383678e+01
7.570000000000000000e+02,1.219808142116498217e+01
7.580000000000000000e+02,1.219808094061504278e+01
7.590000000000000000e+02,1.219808046674974200e+01
7.600000000000000000e+02,1.219807999947606802e+01
7.610000000000000000e+02,1.219807953870235373e+01
7.620000000000000000e+02,1.219807908433816834e+01
7.630000000000000000e+02,1.219807863629435829e+01
7.640000000000000000e+02,1.219807819448300279e+01
7.650000000000000000e+02,1.219807775881741030e+01
7.660000000000000000e+02,1.219807732921209364e+01
7.670000000000000000e+02,1.219807690558272384e+01
7.680000000000000000e+02,1.219807648784621534e+01
7.690000000000000000e+02,1.219807607592056442e+01
7.700000000000000000e+02,1.219807566972496282e+01
7.710000000000000000e+02,1.219807526917968588e+01
7.720000000000000000e+02,1.219807487420614578e+01
7.730000000000000000e+02,1.219807448472682410e+01
7.740000000000000000e+02,1.219807410066530551e+01
7.750000000000000000e+02,1.219807372194623163e+01
7.760000000000000000e+02,1.219807334849528324e+01
7.770000000000000000e+02,1.219807298023916786e+01
7.780000000000000000e+02,1.219807261710563040e+01
7.790000000000000000e+02,1.219807225902341585e+01
7.800000000000000000e+02,1.219807190592226220e+01
7.810000000000000000e+02,1.219807155773287377e+01
7.820000000000000000e+02,1.219807121438692477e+01
7.830000000000000000e+02,1.219807087581705041e+01
7.840000000000000000e+02,1.219807054195681317e+01
7.850000000000000000e+02,1.219807021274067971e+01
7.860000000000000000e+02,1.219806988810407766e+01
7.870000000000000000e+02,1.219806956798328734e+01
7.880000000000000000e+02,1.219806925231549322e+01
7.890000000000000000e+02,1.219806894103875017e+01
7.900000000000000000e+02,1.219806863409199416e+01
7.910000000000000000e+02,1.219806833141497826e+01
7.920000000000000000e+02,1.219806803294830466e+01
7.930000000000000000e+02,1.219806773863341220e+01
7.940000000000000000e+02,1.219806744841255863e+01
7.950000000000000000e+02,1.219806716222877085e+01
7.960000000000000000e+02,1.219806688002591777e+01
7.970000000000000000e+02,1.219806660174860724e+01
7.980000000000000000e+02,1.219806632734224294e+01
7.990000000000000000e+02,1.219806568830230731e+01
8.000000000000000000e+02,1.219806397932010533e+01
8.010000000000000000e+02,1.219806311599970527e+01
8.020000000000000000e+02,1.219806260842819512e+01
8.030000000000000000e+02,1.219806211995039291e+01
8.040000000000000000e+02,1.219806182991838028e+01
8.050000000000000000e+02,1.219806155913764201e+01
8.060000000000000000e+02,1.219806097461025374e+01
8.070000000000000000e+02,1.219806037575892432e+01
8.080000000000000000e+02,1.219805975396450570e+01
8.090000000000000000e+02,1.219805921730555021e+01
8.100000000000000000e+02,1.219805828049684493e+01
8.110000000000000000e+02,1.219805774891173122e+01
8.120000000000000000e+02,1.219805741802310450e+01
8.130000000000000000e+02,1.219805690463017278e+01
8.140000000000000000e+02,1.219805638504016265e+01
8.150000000000000000e+02,1.219805600970556547e+01
8.160000000000000000e+02,1.219805574584650998e+01
8.170000000000000000e+02,1.219805552490585931e+01
8.180000000000000000e+02,1.219805510431758222e+01
8.190000000000000000e+02,1.219805441290939818e+01
8.200000000000000000e+02,1.219805399416281233e+01
8.210000000000000000e+02,1.219805361719985370e+01
8.220000000000000000e+02,1.219805333246503665e+01
8.230000000000000000e+02,1.219805293421831038e+01
8.240000000000000000e+02,1.219805266150872569e+01
8.250000000000000000e+02,1.219805225656240566e+01
8.260000000000000000e+02,1.219805193206690674e+01
8.270000000000000000e+02,1.219805160477450556e+01
8.280000000000000000e+02,1.219805154512755507e+01
8.290000000000000000e+02,1.219805142044727120e+01
8.300000000000000000e+02,1.219805127820968771e+01
8.310000000000000000e+02,1.219805115049775068e+01
8.320000000000000000e+02,1.219805105386467581e+01
8.330000000000000000e+02,1.219805096410690126e+01
8.340000000000000000e+02,1.219805088073279009e+01
8.350000000000000000e+02,1.219805080327639324e+01
8.360000000000000000e+02,1.219805073131753304e+01
8.370000000000000000e+02,1.219805066446525288e+01
8.380000000000000000e+02,1.219805060235716354e+01
8.390000000000000000e+02,1.219805054465654592e+01
8.400000000000000000e+02,1.219805044276953865e+01
8.410000000000000000e+02,1.219805030783250466e+01
8.420000000000000000e+02,1.219805023154581747e+01
8.430000000000000000e+02,1.219805008982229388e+01
8.440000000000000000e+02,1.219804919894101225e+01
8.450000000000000000e+02,1.219804914455161615e+01
8.460000000000000000e+02,1.219804910000275733e+01
8.470000000000000000e+02,1.219804906219691709e+01
8.480000000000000000e+02,1.219804902944283143e+01
8.490000000000000000e+02,1.219804896350636980e+01
8.500000000000000000e+02,1.219804892758621939e+01
8.510000000000000000e+02,1.219804889542018600e+01
8.520000000000000000e+02,1.219804886631090213e+01
8.530000000000000000e+02,1.219804883918238581e+01
8.540000000000000000e+02,1.219804881376965966e+01
8.550000000000000000e+02,1.219804878963745409e+01
8.560000000000000000e+02,1.219804876667065230e+01
8.570000000000000000e+02,1.219804874468757561e+01
8.580000000000000000e+02,1.219804872362729498e+01
8.590000000000000000e+02,1.219804870340466429e+01
8.600000000000000000e+02,1.219804868397948461e+01
8.610000000000000000e+02,1.219804866530339993e+01
8.620000000000000000e+02,1.219804864734501315e+01
8.630000000000000000e+02,1.219804863007062323e+01
8.640000000000000000e+02,1.219804861345327396e+01
8.650000000000000000e+02,1.219804859746574621e+01
8.660000000000000000e+02,1.219804855007657096e+01
8.670000000000000000e+02,1.219804847221039523e+01
8.680000000000000000e+02,1.219804845123961456e+01
8.690000000000000000e+02,1.219804842442878723e+01
8.700000000000000000e+02,1.219804838551119808e+01
8.710000000000000000e+02,1.219804835085117745e+01
8.720000000000000000e+02,1.219804831997333849e+01
8.730000000000000000e+02,1.219804829242356092e+01
8.740000000000000000e+02,1.219804826784234031e+01
8.750000000000000000e+02,1.219804824625030193e+01
8.760000000000000000e+02,1.219804818880711750e+01
8.770000000000000000e+02,1.219804815790041808e+01
8.780000000000000000e+02,1.219804792769302892e+01
8.790000000000000000e+02,1.219804781260660853e+01
8.800000000000000000e+02,1.219804775197834878e+01
8.810000000000000000e+02,1.219804773974904499e+01
8.820000000000000000e+02,1.219804772813037452e+01
8.830000000000000000e+02,1.219804769696390245e+01
8.840000000000000000e+02,1.219804767540502866e+01
8.850000000000000000e+02,1.219804765990832784e+01
8.860000000000000000e+02,1.219804764610881342e+01
8.870000000000000000e+02,1.219804762519334673e+01
8.880000000000000000e+02,1.219804759197877964e+01
8.890000000000000000e+02,1.219804757140135187e+01
8.900000000000000000e+02,1.219804756214948149e+01
8.910000000000000000e+02,1.219804754157406457e+01
8.920000000000000000e+02,1.219804752095485156e+01
8.930000000000000000e+02,1.219804747526192124e+01
8.940000000000000000e+02,1.219804745274556801e+01
8.950000000000000000e+02,1.219804743485097731e+01
8.960000000000000000e+02,1.219804742089182881e+01
8.970000000000000000e+02,1.219804737607856282e+01
8.980000000000000000e+02,1.219804734439922989e+01
8.990000000000000000e+02,1.219804732060848984e+01
9.000000000000000000e+02,1.219804729890671524e+01
9.010000000000000000e+02,1.219804728392773718e+01
9.020000000000000000e+02,1.219804726524279914e+01
9.030000000000000000e+02,1.219804723258722134e+01
9.040000000000000000e+02,1.219804722170983524e+01
9.050000000000000000e+02,1.219804720832543410e+01
9.060000000000000000e+02,1.219804719094749146e+01
9.070000000000000000e+02,1.219804718636401120e+01
9.080000000000000000e+02,1.219804717125504823e+01
9.090000000000000000e+02,1.219804715970743736e+01
9.100000000000000000e+02,1.219804715466869816e+01
9.110000000000000000e+02,1.219804713853258349e+01
9.120000000000000000e+02,1.219804713274045227e+01
9.130000000000000000e+02,1.219804712838329408e+01
9.140000000000000000e+02,1.219804712021034732e+01
9.150000000000000000e+02,1.219804711506360739e+01
9.160000000000000000e+02,1.219804710120792102e+01
9.170000000000000000e+02,1.219804709682532895e+01
9.180000000000000000e+02,1.219804709048886870e+01
9.190000000000000000e+02,1.219804707932117438e+01
9.200000000000000000e+02,1.219804707576146541e+01
9.210000000000000000e+02,1.219804707030969837e+01
9.220000000000000000e+02,1.219804705979828441e+01
9.230000000000000000e+02,1.219804705699701231e+01
9.240000000000000000e+02,1.219804705401852907e+01
9.250000000000000000e+02,1.219804704255375860e+01
9.260000000000000000e+02,1.219804704094080172e+01
9.270000000000000000e+02,1.219804703805850643e+01
9.280000000000000000e+02,1.219804703338029483e+01
9.290000000000000000e+02,1.219804703067607399e+01
9.300000000000000000e+02,1.219804702639494209e+01
9.310000000000000000e+02,1.219804702387770234e+01
9.320000000000000000e+02,1.219804701998532082e+01
9.330000000000000000e+02,1.219804701765574606e+01
9.340000000000000000e+02,1.219804701415127823e+01
9.350000000000000000e+02,1.219804700948028220e+01
9.360000000000000000e+02,1.219804699865757058e+01
9.370000000000000000e+02,1.219804699277129600e+01
9.380000000000000000e+02,1.219804698438956336e+01
9.390000000000000000e+02,1.219804697980307218e+01
9.400000000000000000e+02,1.219804697425028550e+01
9.410000000000000000e+02,1.219804697098425095e+01
9.420000000000000000e+02,1.219804696846168568e+01
9.430000000000000000e+02,1.219804696495772056e+01
9.440000000000000000e+02,1.219804696266366051e+01
9.450000000000000000e+02,1.219804695948385742e+01
9.460000000000000000e+02,1.219804695773148495e+01
9.470000000000000000e+02,1.219804695455489707e+01
9.480000000000000000e+02,1.219804695334738653e+01
9.490000000000000000e+02,1.219804695016899387e+01
9.500000000000000000e+02,1.219804694950454582e+01
9.510000000000000000e+02,1.219804694632638942e+01
9.520000000000000000e+02,1.219804694488497532e+01
9.530000000000000000e+02,1.219804693917976834e+01
9.540000000000000000e+02,1.219804693863908085e+01
9.550000000000000000e+02,1.219804693371770199e+01
9.560000000000000000e+02,1.219804693074712176e+01
9.570000000000000000e+02,1.219804692821850622e+01
9.580000000000000000e+02,1.219804692737793061e+01
9.590000000000000000e+02,1.219804692466739304e+01
9.600000000000000000e+02,1.219804692377376298e+01
9.610000000000000000e+02,1.219804692125385870e+01
9.620000000000000000e+02,1.219804691746531056e+01
9.630000000000000000e+02,1.219804691708489663e+01
9.640000000000000000e+02,1.219804691367691518e+01
9.650000000000000000e+02,1.219804691125332852e+01
9.660000000000000000e+02,1.219804690872882524e+01
9.670000000000000000e+02,1.219804690784434698e+01
9.680000000000000000e+02,1.219804690726981811e+01
9.690000000000000000e+02,1.219804690608115827e+01
9.700000000000000000e+02,1.219804690466234121e+01
9.710000000000000000e+02,1.219804690417122650e+01
9.720000000000000000e+02,1.219804690247425150e+01
9.730000000000000000e+02,1.219804690185835128e+01
9.740000000000000000e+02,1.219804690113927848e+01
9.750000000000000000e+02,1.219804690033420513e+01
9.760000000000000000e+02,1.219804689974060707e+01
9.770000000000000000e+02,1.219804689894647964e+01
9.780000000000000000e+02,1.219804689848912105e+01
9.790000000000000000e+02,1.219804689769456729e+01
9.800000000000000000e+02,1.219804689737301295e+01
9.810000000000000000e+02,1.219804689657846453e+01
9.820000000000000000e+02,1.219804689611994064e+01
9.830000000000000000e+02,1.219804689495737904e+01
9.840000000000000000e+02,1.219804689472534065e+01
9.850000000000000000e+02,1.219804689448930191e+01
9.860000000000000000e+02,1.219804689293473743e+01
9.870000000000000000e+02,1.219804689184446289e+01
9.880000000000000000e+02,1.219804689065006542e+01
9.890000000000000000e+02,1.219804689003032294e+01
9.900000000000000000e+02,1.219804688971091089e+01
9.910000000000000000e+02,1.219804688890392264e+01
9.920000000000000000e+02,1.219804688870801890e+01
9.930000000000000000e+02,1.219804688791395364e+01
9.940000000000000000e+02,1.219804688766853573e+01
9.950000000000000000e+02,1.219804688644680724e+01
9.960000000000000000e+02,1.219804688606182808e+01
9.970000000000000000e+02,1.219804688526453518e+01
9.980000000000000000e+02,1.219804688509491797e+01
9.990000000000000000e+02,1.219804688486250654e+01
1.000000000000000000e+03,1.219804688470343557e+01
1.001000000000000000e+03,1.219804688359987388e+01
1.002000000000000000e+03,1.219804688337882581e+01
1.003000000000000000e+03,1.219804688315774399e+01
1.004000000000000000e+03,1.219804688292522954e+01
1.005000000000000000e+03,1.219804688279555549e+01
1.006000000000000000e+03,1.219804688256487424e+01
1.007000000000000000e+03,1.219804688236455270e+01
1.008000000000000000e+03,1.219804688171853968e+01
1.009000000000000000e+03,1.219804688136269988e+01
1.010000000000000000e+03,1.219804688124887981e+01
1.011000000000000000e+03,1.219804688117340596e+01
1.012000000000000000e+03,1.219804688089358535e+01
1.013000000000000000e+03,1.219804688062945885e+01
1.014000000000000000e+03,1.219804688025378070e+01
1.015000000000000000e+03,1.219804688015689109e+01
1.016000000000000000e+03,1.219804688007725701e+01
1.017000000000000000e+03,1.219804687984144564e+01
1.018000000000000000e+03,1.219804687968739287e+01
1.019000000000000000e+03,1.219804687945269173e+01
1.020000000000000000e+03,1.219804687934802523e+01
1.021000000000000000e+03,1.219804687915072172e+01
1.022000000000000000e+03,1.219804687910852081e+01
1.023000000000000000e+03,1.219804687881693184e+01
1.024000000000000000e+03,1.219804687855674530e+01
1.025000000000000000e+03,1.219804687828574075e+01
1.026000000000000000e+03,1.219804687812496979e+01
1.027000000000000000e+03,1.219804687804985477e+01
1.028000000000000000e+03,1.219804687784809261e+01
1.029000000000000000e+03,1.219804687780383823e+01
1.030000000000000000e+03,1.219804687760534101e+01
1.031000000000000000e+03,1.219804687754635708e+01
1.032000000000000000e+03,1.219804687749623184e+01
1.033000000000000000e+03,1.219804687747152627e+01
1.034000000000000000e+03,1.219804687727200054e+01
1.035000000000000000e+03,1.219804687720890790e+01
1.036000000000000000e+03,1.219804687710369251e+01
1.037000000000000000e+03,1.219804687697048351e+01
1.038000000000000000e+03,1.219804687682857036e+01
1.039000000000000000e+03,1.219804687665182641e+01
1.040000000000000000e+03,1.219804687660172959e+01
1.041000000000000000e+03,1.219804687655194719e+01
1.042000000000000000e+03,1.219804687650373864e+01
1.043000000000000000e+03,1.219804687646088226e+01
1.044000000000000000e+03,1.219804687642069219e+01
1.045000000000000000e+03,1.219804687637866003e+01
1.046000000000000000e+03,1.219804687636288776e+01
1.047000000000000000e+03,1.219804687634113627e+01
1.048000000000000000e+03,1.219804687631866358e+01
1.049000000000000000e+03,1.219804687629619089e+01
1.050000000000000000e+03,1.219804687623837403e+01
1.051000000000000000e+03,1.219804687615989103e+01
1.052000000000000000e+03,1.219804687613715188e+01
1.053000000000000000e+03,1.219804687609094351e+01
1.054000000000000000e+03,1.219804687608026761e+01
1.055000000000000000e+03,1.219804687603084226e+01
1.056000000000000000e+03,1.219804687601617488e+01
1.057000000000000000e+03,1.219804687592715453e+01
1.058000000000000000e+03,1.219804687591566683e+01
1.059000000000000000e+03,1.219804687586894687e+01
1.060000000000000000e+03,1.219804687586480796e+01
1.061000000000000000e+03,1.219804687577669355e+01
1.062000000000000000e+03,1.219804687571079072e+01
1.063000000000000000e+03,1.219804687569147816e+01
1.064000000000000000e+03,1.219804687567414803e+01
1.065000000000000000e+03,1.219804687561808620e+01
1.066000000000000000e+03,1.219804687560869461e+01
1.067000000000000000e+03,1.219804687559232725e+01
1.068000000000000000e+03,1.219804687557988032e+01
1.069000000000000000e+03,1.219804687556639244e+01
1.070000000000000000e+03,1.219804687556221801e+01
1.071000000000000000e+03,1.219804687553368261e+01
1.072000000000000000e+03,1.219804687546614552e+01
1.073000000000000000e+03,1.219804687544510635e+01
1.074000000000000000e+03,1.219804687542312038e+01
1.075000000000000000e+03,1.219804687537538079e+01
1.076000000000000000e+03,1.219804687536381138e+01
1.077000000000000000e+03,1.219804687535327048e+01
1.078000000000000000e+03,1.219804687534140797e+01
1.079000000000000000e+03,1.219804687533097365e+01
1.080000000000000000e+03,1.219804687532619702e+01
1.081000000000000000e+03,1.219804687530509035e+01
1.082000000000000000e+03,1.219804687528861287e+01
1.083000000000000000e+03,1.219804687526568543e+01
1.084000000000000000e+03,1.219804687525794407e+01
1.085000000000000000e+03,1.219804687525461873e+01
1.086000000000000000e+03,1.219804687524573161e+01
1.087000000000000000e+03,1.219804687521990694e+01
1.088000000000000000e+03,1.219804687518046471e+01
1.089000000000000000e+03,1.219804687517265585e+01
1.090000000000000000e+03,1.219804687516222153e+01
1.091000000000000000e+03,1.219804687515949304e+01
1.092000000000000000e+03,1.219804687515406805e+01
1.093000000000000000e+03,1.219804687515228458e+01
1.094000000000000000e+03,1.219804687513848585e+01
1.095000000000000000e+03,1.219804687513660113e+01
1.096000000000000000e+03,1.219804687512537278e+01
1.097000000000000000e+03,1.219804687512377939e+01
1.098000000000000000e+03,1.219804687511536834e+01
1.099000000000000000e+03,1.219804687510504415e+01
1.100000000000000000e+03,1.219804687509611263e+01
1.101000000000000000e+03,1.219804687509473240e+01
1.102000000000000000e+03,1.219804687508881003e+01
1.103000000000000000e+03,1.219804687508481145e+01
1.104000000000000000e+03,1.219804687507800622e+01
1.105000000000000000e+03,1.219804687507666152e+01
1.106000000000000000e+03,1.219804687507518004e+01
1.107000000000000000e+03,1.219804687507108554e+01
1.108000000000000000e+03,1.219804687507005880e+01
1.109000000000000000e+03,1.219804687506856666e+01
1.110000000000000000e+03,1.219804687506780105e+01
1.111000000000000000e+03,1.219804687506424123e+01
1.112000000000000000e+03,1.219804687506326246e+01
1.113000000000000000e+03,1.219804687505934737e+01
1.114000000000000000e+03,1.219804687505517116e+01
1.115000000000000000e+03,1.219804687504954011e+01
1.116000000000000000e+03,1.219804687504819363e+01
1.117000000000000000e+03,1.219804687504775664e+01
1.118000000000000000e+03,1.219804687504377760e+01
1.119000000000000000e+03,1.219804687504291429e+01
1.120000000000000000e+03,1.219804687504178276e+01
1.121000000000000000e+03,1.219804687504139373e+01
1.122000000000000000e+03,1.219804687503827623e+01
1.123000000000000000e+03,1.219804687503792984e+01
1.124000000000000000e+03,1.219804687503603624e+01
1.125000000000000000e+03,1.219804687503171614e+01
1.126000000000000000e+03,1.219804687503040874e+01
1.127000000000000000e+03,1.219804687502896279e+01
1.128000000000000000e+03,1.219804687502594653e+01
1.129000000000000000e+03,1.219804687502572449e+01
1.130000000000000000e+03,1.219804687502451834e+01
1.131000000000000000e+03,1.219804687502348450e+01
1.132000000000000000e+03,1.219804687502215046e+01
1.133000000000000000e+03,1.219804687502151275e+01
1.134000000000000000e+03,1.219804687502110596e+01
1.135000000000000000e+03,1.219804687502059970e+01
1.136000000000000000e+03,1.219804687501950546e+01
1.137000000000000000e+03,1.219804687501777885e+01
1.138000000000000000e+03,1.219804687501725304e+01
1.139000000000000000e+03,1.219804687501683560e+01
1.140000000000000000e+03,1.219804687501653362e+01
1.141000000000000000e+03,1.219804687501607710e+01
1.142000000000000000e+03,1.219804687501513385e+01
1.143000000000000000e+03,1.219804687501478924e+01
1.144000000000000000e+03,1.219804687501394547e+01
1.145000000000000000e+03,1.219804687501348717e+01
1.146000000000000000e+03,1.219804687501278728e+01
1.147000000000000000e+03,1.219804687501266116e+01
1.148000000000000000e+03,1.219804687501200924e+01
1.149000000000000000e+03,1.219804687501108020e+01
1.150000000000000000e+03,1.219804687500983142e+01
1.151000000000000000e+03,1.219804687500939266e+01
1.152000000000000000e+03,1.219804687500902141e+01
1.153000000000000000e+03,1.219804687500836060e+01
1.154000000000000000e+03,1.219804687500813323e+01
1.155000000000000000e+03,1.219804687500748308e+01
1.156000000000000000e+03,1.219804687500734808e+01
1.157000000000000000e+03,1.219804687500699991e+01
1.158000000000000000e+03,1.219804687500672280e+01
1.159000000000000000e+03,1.219804687500623430e+01
1.160000000000000000e+03,1.219804687500615081e+01
1.161000000000000000e+03,1.219804687500600160e+01
1.162000000000000000e+03,1.219804687500574225e+01
1.163000000000000000e+03,1.219804687500565699e+01
1.164000000000000000e+03,1.219804687500539764e+01
1.165000000000000000e+03,1.219804687500485230e+01
1.166000000000000000e+03,1.219804687500426255e+01
1.167000000000000000e+03,1.219804687500415241e+01
1.168000000000000000e+03,1.219804687500408313e+01
1.169000000000000000e+03,1.219804687500396412e+01
1.170000000000000000e+03,1.219804687500378115e+01
1.171000000000000000e+03,1.219804687500364615e+01
1.172000000000000000e+03,1.219804687500348095e+01
1.173000000000000000e+03,1.219804687500337970e+01
1.174000000000000000e+03,1.219804687500321450e+01
1.175000000000000000e+03,1.219804687500318074e+01
1.176000000000000000e+03,1.219804687500302265e+01
1.177000000000000000e+03,1.219804687500275087e+01
1.178000000000000000e+03,1.219804687500245066e+01
1.179000000000000000e+03,1.219804687500231921e+01
1.180000000000000000e+03,1.219804687500230322e+01
1.181000000000000000e+03,1.219804687500219842e+01
1.182000000000000000e+03,1.219804687500216822e+01
1.183000000000000000e+03,1.219804687500209184e+01
1.184000000000000000e+03,1.219804687500206164e+01
1.185000000000000000e+03,1.219804687500198881e+01
1.186000000000000000e+03,1.219804687500193729e+01
1.187000000000000000e+03,1.219804687500183782e+01
1.188000000000000000e+03,1.219804687500172058e+01
1.189000000000000000e+03,1.219804687500158913e+01
1.190000000000000000e+03,1.219804687500141505e+01
1.191000000000000000e+03,1.219804687500139551e+01
1.192000000000000000e+03,1.219804687500132090e+01
1.193000000000000000e+03,1.219804687500128004e+01
1.194000000000000000e+03,1.219804687500123030e+01
1.195000000000000000e+03,1.219804687500119478e+01
1.196000000000000000e+03,1.219804687500115392e+01
1.197000000000000000e+03,1.219804687500113616e+01
1.198000000000000000e+03,1.219804687500105089e+01
1.199000000000000000e+03,1.219804687500098694e+01
1.200000000000000000e+03,1.219804687500090346e+01
1.201000000000000000e+03,1.219804687500087503e+01
1.202000000000000000e+03,1.219804687500086082e+01
1.203000000000000000e+03,1.219804687500083951e+01
1.204000000000000000e+03,1.219804687500082174e+01
1.205000000000000000e+03,1.219804687500077023e+01
1.206000000000000000e+03,1.219804687500075779e+01
1.207000000000000000e+03,1.219804687500071694e+01
1.208000000000000000e+03,1.219804687500070806e+01
1.209000000000000000e+03,1.219804687500064944e+01
1.210000000000000000e+03,1.219804687500058549e+01
1.211000000000000000e+03,1.219804687500056595e+01
1.212000000000000000e+03,1.219804687500055174e+01
1.213000000000000000e+03,1.219804687500049489e+01
1.214000000000000000e+03,1.219804687500048246e+01
1.215000000000000000e+03,1.219804687500046825e+01
1.216000000000000000e+03,1.219804687500045937e+01
1.217000000000000000e+03,1.219804687500044693e+01
1.218000000000000000e+03,1.219804687500043627e+01
1.219000000000000000e+03,1.219804687500039009e+01
1.220000000000000000e+03,1.219804687500037588e+01
1.221000000000000000e+03,1.219804687500036167e+01
1.222000000000000000e+03,1.219804687500034923e+01
1.223000000000000000e+03,1.219804687500034390e+01
1.224000000000000000e+03,1.219804687500032969e+01
1.225000000000000000e+03,1.219804687500032792e+01
1.226000000000000000e+03,1.219804687500032436e+01
1.227000000000000000e+03,1.219804687500030305e+01
1.228000000000000000e+03,1.219804687500028706e+01
1.229000000000000000e+03,1.219804687500026219e+01
1.230000000000000000e+03,1.219804687500025508e+01
1.231000000000000000e+03,1.219804687500024620e+01
1.232000000000000000e+03,1.219804687500023377e+01
1.233000000000000000e+03,1.219804687500023199e+01
1.234000000000000000e+03,1.219804687500021600e+01
1.235000000000000000e+03,1.219804687500021245e+01
1.236000000000000000e+03,1.219804687500020890e+01
1.237000000000000000e+03,1.219804687500020535e+01
1.238000000000000000e+03,1.219804687500020179e+01
1.239000000000000000e+03,1.219804687500019469e+01
1.240000000000000000e+03,1.219804687500018936e+01
1.241000000000000000e+03,1.219804687500017870e+01
1.242000000000000000e+03,1.219804687500016449e+01
1.243000000000000000e+03,1.219804687500015383e+01
1.244000000000000000e+03,1.219804687500015028e+01
1.245000000000000000e+03,1.219804687500013785e+01
1.246000000000000000e+03,1.219804687500013607e+01
1.247000000000000000e+03,1.219804687500013074e+01
1.248000000000000000e+03,1.219804687500012896e+01
1.249000000000000000e+03,1.219804687500012541e+01
1.250000000000000000e+03,1.219804687500012541e+01


==> data/fvals_nash1aAL_plain.csv <==
0.000000000000000000e+00,5.152406250000000000e+03
1.000000000000000000e+00,2.537725694444444343e+03
2.000000000000000000e+00,1.006517361111111086e+03
3.000000000000000000e+00,5.587812500000000000e+02
4.000000000000000000e+00,4.767152777777778283e+02
5.000000000000000000e+00,4.082812500000000000e+02
6.000000000000000000e+00,3.542152777777777715e+02
7.000000000000000000e+00,3.057812500000000000e+02
8.000000000000000000e+00,2.726397569444444571e+02
9.000000000000000000e+00,1.931189236111111427e+02
1.000000000000000000e+01,1.882673611111111143e+02
1.100000000000000000e+01,1.789939236111111427e+02
1.200000000000000000e+01,1.738535156250000000e+02
1.300000000000000000e+01,1.241000434027777715e+02
1.400000000000000000e+01,1.170722656250000000e+02
1.500000000000000000e+01,1.101208767361111143e+02
1.600000000000000000e+01,1.055381944444444571e+02
1.700000000000000000e+01,7.171875000000000000e+01
1.800000000000000000e+01,6.756879340277778567e+01
1.900000000000000000e+01,6.496875000000000000e+01
2.000000000000000000e+01,6.347504340277778567e+01
2.100000000000000000e+01,5.946875000000000000e+01
2.200000000000000000e+01,5.801199001736111427e+01
2.300000000000000000e+01,4.420730251736110006e+01
2.400000000000000000e+01,4.154454210069444287e+01
2.500000000000000000e+01,3.966042751736110006e+01
2.600000000000000000e+01,3.774414062500000000e+01
2.700000000000000000e+01,1.946983506944444642e+01
2.800000000000000000e+01,1.824376085069444642e+01
2.900000000000000000e+01,1.816521877712673216e+01
3.000000000000000000e+01,1.804287719726562500e+01
3.100000000000000000e+01,1.790131293402777857e+01
3.200000000000000000e+01,1.768663194444443931e+01
3.300000000000000000e+01,1.753152126736111072e+01
3.400000000000000000e+01,1.706701660156250000e+01
3.500000000000000000e+01,1.699376085069444642e+01
3.600000000000000000e+01,1.691662597656250000e+01
3.700000000000000000e+01,1.671771918402778212e+01
3.800000000000000000e+01,1.666147528754340001e+01
3.900000000000000000e+01,1.653359985351562500e+01
4.000000000000000000e+01,1.641433376736111072e+01
4.100000000000000000e+01,1.637506781684027146e+01
4.200000000000000000e+01,1.626719835069444287e+01
4.300000000000000000e+01,1.611204698350693931e+01
4.400000000000000000e+01,1.604043579101562500e+01
4.500000000000000000e+01,1.594655015733507142e+01
4.600000000000000000e+01,1.581191677517360716e+01
4.700000000000000000e+01,1.575823635525173572e+01
4.800000000000000000e+01,1.572044542100693931e+01
4.900000000000000000e+01,1.559960937500000000e+01
5.000000000000000000e+01,1.549879625108506964e+01
5.100000000000000000e+01,1.546656968858506431e+01
5.200000000000000000e+01,1.539560614691840179e+01
5.300000000000000000e+01,1.522308010525173216e+01
5.400000000000000000e+01,1.516992187500000000e+01
5.500000000000000000e+01,1.508307562934027857e+01
5.600000000000000000e+01,1.496689520941840001e+01
5.700000000000000000e+01,1.491673448350694642e+01
5.800000000000000000e+01,1.489739651150173216e+01
5.900000000000000000e+01,1.478359985351562500e+01
6.000000000000000000e+01,1.470123969184027679e+01
6.100000000000000000e+01,1.467605251736110716e+01
6.200000000000000000e+01,1.453067016601562500e+01
6.300000000000000000e+01,1.451133897569443931e+01
6.400000000000000000e+01,1.446279907226562500e+01
6.500000000000000000e+01,1.440912543402777501e+01
6.600000000000000000e+01,1.438043636745876519e+01
6.700000000000000000e+01,1.434745025634765625e+01
6.800000000000000000e+01,1.432273779975043304e+01
6.900000000000000000e+01,1.425662994384765625e+01
7.000000000000000000e+01,1.423985460069444109e+01
7.100000000000000000e+01,1.419321356879340357e+01
7.200000000000000000e+01,1.416068267822265625e+01
7.300000000000000000e+01,1.413619401719834556e+01
7.400000000000000000e+01,1.410379791259765625e+01
7.500000000000000000e+01,1.404862891303168126e+01
7.600000000000000000e+01,1.402801174587673394e+01
7.700000000000000000e+01,1.398986816406250000e+01
7.800000000000000000e+01,1.395349544949001519e+01
7.900000000000000000e+01,1.393750423855251697e+01
8.000000000000000000e+01,1.389742448594834734e+01
8.100000000000000000e+01,1.385319434271918482e+01
8.200000000000000000e+01,1.382873535156250000e+01
8.300000000000000000e+01,1.379908921983506431e+01
8.400000000000000000e+01,1.378283691406250000e+01
8.500000000000000000e+01,1.372617255316840001e+01
8.600000000000000000e+01,1.371362728542751519e+01
8.700000000000000000e+01,1.367032623291015625e+01
8.800000000000000000e+01,1.364202541775173394e+01
8.900000000000000000e+01,1.362087673611111072e+01
9.000000000000000000e+01,1.359694078233506787e+01
9.100000000000000000e+01,1.354116821289062500e+01
9.200000000000000000e+01,1.345421006944444464e+01
9.300000000000000000e+01,1.341958618164062500e+01
9.400000000000000000e+01,1.339243994818793126e+01
9.500000000000000000e+01,1.337996843126085267e+01
9.600000000000000000e+01,1.335834164089626697e+01
9.700000000000000000e+01,1.330542416042751519e+01
9.800000000000000000e+01,1.329019165039062500e+01
9.900000000000000000e+01,1.326406521267360894e+01
1.000000000000000000e+02,1.323307715521918304e+01
1.010000000000000000e+02,1.321832953559027501e+01
1.020000000000000000e+02,1.321155209011501519e+01
1.030000000000000000e+02,1.318919542100694109e+01
1.040000000000000000e+02,1.318470191955566406e+01
1.050000000000000000e+02,1.317390039232041765e+01
1.060000000000000000e+02,1.315650367736816406e+01
1.070000000000000000e+02,1.310830794440375158e+01
1.080000000000000000e+02,1.309519047207302300e+01
1.090000000000000000e+02,1.307073402404785156e+01
1.100000000000000000e+02,1.304186100429958728e+01
1.110000000000000000e+02,1.302794837951660156e+01
1.120000000000000000e+02,1.302328597174750158e+01
1.130000000000000000e+02,1.299209192064073370e+01
1.140000000000000000e+02,1.297167396545410156e+01
1.150000000000000000e+02,1.296263228522406408e+01
1.160000000000000000e+02,1.292645878261989800e+01
1.170000000000000000e+02,1.292025354173448015e+01
1.180000000000000000e+02,1.290829065110948370e+01
1.190000000000000000e+02,1.289234013027614800e+01
1.200000000000000000e+02,1.288525390625000000e+01
1.210000000000000000e+02,1.287563493516710089e+01
1.220000000000000000e+02,1.286962890625000000e+01
1.230000000000000000e+02,1.285056983100043304e+01
1.240000000000000000e+02,1.284646203782823193e+01
1.250000000000000000e+02,1.283342933654785156e+01
1.260000000000000000e+02,1.282538265652126519e+01
1.270000000000000000e+02,1.281788804796006609e+01
1.280000000000000000e+02,1.280996110704210089e+01
1.290000000000000000e+02,1.279363674587673394e+01
1.300000000000000000e+02,1.278856849670410156e+01
1.310000000000000000e+02,1.277766015794542120e+01
1.320000000000000000e+02,1.276865302191840001e+01
1.330000000000000000e+02,1.276328277587890625e+01
1.340000000000000000e+02,1.275343492296006787e+01
1.350000000000000000e+02,1.273984527587890625e+01
1.360000000000000000e+02,1.273381657070583550e+01
1.370000000000000000e+02,1.272503259446885515e+01
1.380000000000000000e+02,1.272114160325792120e+01
1.390000000000000000e+02,1.270444340176052478e+01
1.400000000000000000e+02,1.270139312744140625e+01
1.410000000000000000e+02,1.268919542100694464e+01
1.420000000000000000e+02,1.268220625983343908e+01
1.430000000000000000e+02,1.267554664611816406e+01
1.440000000000000000e+02,1.266973474290635693e+01
1.450000000000000000e+02,1.265577125549316406e+01
1.460000000000000000e+02,1.265176052517360894e+01
1.470000000000000000e+02,1.264168718126084734e+01
1.480000000000000000e+02,1.263373756408691406e+01
1.490000000000000000e+02,1.262920231289333550e+01
1.500000000000000000e+02,1.262146949768066406e+01
1.510000000000000000e+02,1.261024072435167120e+01
1.520000000000000000e+02,1.260526953803168126e+01
1.530000000000000000e+02,1.259732055664062500e+01
1.540000000000000000e+02,1.258841048346625335e+01
1.550000000000000000e+02,1.258599959479437658e+01
1.560000000000000000e+02,1.257634586758083550e+01
1.570000000000000000e+02,1.256815528869628906e+01
1.580000000000000000e+02,1.254274601406521228e+01
1.590000000000000000e+02,1.253696632385253906e+01
1.600000000000000000e+02,1.252834489610460089e+01
1.610000000000000000e+02,1.251663970947265625e+01
1.620000000000000000e+02,1.250336371527777679e+01
1.630000000000000000e+02,1.246203613281250000e+01
1.640000000000000000e+02,1.243441179063585089e+01
1.650000000000000000e+02,1.242861938476562500e+01
1.660000000000000000e+02,1.242438167995876519e+01
1.670000000000000000e+02,1.241530460781521228e+01
1.680000000000000000e+02,1.241361914740668304e+01
1.690000000000000000e+02,1.241059472825791943e+01
1.700000000000000000e+02,1.240657975938585089e+01
1.710000000000000000e+02,1.240479135513305664e+01
1.720000000000000000e+02,1.240225246217515576e+01
1.730000000000000000e+02,1.240071725845336914e+01
1.740000000000000000e+02,1.239592515097723791e+01
1.750000000000000000e+02,1.239488135443793482e+01
1.760000000000000000e+02,1.239148902893066406e+01
1.770000000000000000e+02,1.238946051067776111e+01
1.780000000000000000e+02,1.238745270835028656e+01
1.790000000000000000e+02,1.238543727662828076e+01
1.800000000000000000e+02,1.238132884767320441e+01
1.810000000000000000e+02,1.238004493713378906e+01
1.820000000000000000e+02,1.237718370225694287e+01
1.830000000000000000e+02,1.237491507000393121e+01
1.840000000000000000e+02,1.237343835830688477e+01
1.850000000000000000e+02,1.237094269858466333e+01
1.860000000000000000e+02,1.236751794815063477e+01
1.870000000000000000e+02,1.236599392361111072e+01
1.880000000000000000e+02,1.236366377936469085e+01
1.890000000000000000e+02,1.236265733506944287e+01
1.900000000000000000e+02,1.235845544603135870e+01
1.910000000000000000e+02,1.235767602920532227e+01
1.920000000000000000e+02,1.235449245240953076e+01
1.930000000000000000e+02,1.235272831386989800e+01
1.940000000000000000e+02,1.235092926025390625e+01
1.950000000000000000e+02,1.234944258795844263e+01
1.960000000000000000e+02,1.234592437744140625e+01
1.970000000000000000e+02,1.234490484661526111e+01
1.980000000000000000e+02,1.234225236044989593e+01
1.990000000000000000e+02,1.234024810791015625e+01
2.000000000000000000e+02,1.233898014492458728e+01
2.010000000000000000e+02,1.233701324462890625e+01
2.020000000000000000e+02,1.233363511827256964e+01
2.030000000000000000e+02,1.232791243659125158e+01
2.040000000000000000e+02,1.232561916775173394e+01
2.050000000000000000e+02,1.232367181777954102e+01
2.060000000000000000e+02,1.232296143637762853e+01
2.070000000000000000e+02,1.232119989395141602e+01
2.080000000000000000e+02,1.231785482830471423e+01
2.090000000000000000e+02,1.231659105088975714e+01
2.100000000000000000e+02,1.231476783752441406e+01
2.110000000000000000e+02,1.231273296144273388e+01
2.120000000000000000e+02,1.231229427125718878e+01
2.130000000000000000e+02,1.231041871176825353e+01
2.140000000000000000e+02,1.230739111370510308e+01
2.150000000000000000e+02,1.230607032775878906e+01
2.160000000000000000e+02,1.230502234564886876e+01
2.170000000000000000e+02,1.230250321494208521e+01
2.180000000000000000e+02,1.230161454942491162e+01
2.190000000000000000e+02,1.230091375774807183e+01
2.200000000000000000e+02,1.229967159695095447e+01
2.210000000000000000e+02,1.229922544956207275e+01
2.220000000000000000e+02,1.229861647552914050e+01
2.230000000000000000e+02,1.229709684848785400e+01
2.240000000000000000e+02,1.229427280690934765e+01
2.250000000000000000e+02,1.229325205749935535e+01
2.260000000000000000e+02,1.229215586185455322e+01
2.270000000000000000e+02,1.228984521494971105e+01
2.280000000000000000e+02,1.228890192508697510e+01
2.290000000000000000e+02,1.228840961721208203e+01
2.300000000000000000e+02,1.228670921590593146e+01
2.310000000000000000e+02,1.228501856327056885e+01
2.320000000000000000e+02,1.228421440389421093e+01
2.330000000000000000e+02,1.228193575806087701e+01
2.340000000000000000e+02,1.228138262695736316e+01
2.350000000000000000e+02,1.228061714437272833e+01
2.360000000000000000e+02,1.227951596842871496e+01
2.370000000000000000e+02,1.227903747558593750e+01
2.380000000000000000e+02,1.227837779786851691e+01
2.390000000000000000e+02,1.227787780761718750e+01
2.400000000000000000e+02,1.227668915854560083e+01
2.410000000000000000e+02,1.227634341186947253e+01
2.420000000000000000e+02,1.227594827281104273e+01
2.430000000000000000e+02,1.227495231893327343e+01
2.440000000000000000e+02,1.227211323049333380e+01
2.450000000000000000e+02,1.227135431766510010e+01
2.460000000000000000e+02,1.227004471090104687e+01
2.470000000000000000e+02,1.226833159393734363e+01
2.480000000000000000e+02,1.226764780945248035e+01
2.490000000000000000e+02,1.226735630300309943e+01
2.500000000000000000e+02,1.226623891459570714e+01
2.510000000000000000e+02,1.226380577352311896e+01
2.520000000000000000e+02,1.226017725467681885e+01
2.530000000000000000e+02,1.225957896974351691e+01
2.540000000000000000e+02,1.225906478034125158e+01
2.550000000000000000e+02,1.225847779379950708e+01
2.560000000000000000e+02,1.225736093521118164e+01
2.570000000000000000e+02,1.225557560390896228e+01
2.580000000000000000e+02,1.225477457046508789e+01
2.590000000000000000e+02,1.225426299042171863e+01
2.600000000000000000e+02,1.225385386413998035e+01
2.610000000000000000e+02,1.225328769948747443e+01
2.620000000000000000e+02,1.225244496928320714e+01
2.630000000000000000e+02,1.225206613540649414e+01
2.640000000000000000e+02,1.225136735704210089e+01
2.650000000000000000e+02,1.225081482198503124e+01
2.660000000000000000e+02,1.225052320957183838e+01
2.670000000000000000e+02,1.224985224670833972e+01
2.680000000000000000e+02,1.224927209483252710e+01
2.690000000000000000e+02,1.224740278720855713e+01
2.700000000000000000e+02,1.224674803680843560e+01
2.710000000000000000e+02,1.224619446860419103e+01
2.720000000000000000e+02,1.224590110778808594e+01
2.730000000000000000e+02,1.224540355470445263e+01
2.740000000000000000e+02,1.224446678161621094e+01
2.750000000000000000e+02,1.224415277110205835e+01
2.760000000000000000e+02,1.224364605214860546e+01
2.770000000000000000e+02,1.224307823181152344e+01
2.780000000000000000e+02,1.224276521470811652e+01
2.790000000000000000e+02,1.224152183532714844e+01
2.800000000000000000e+02,1.223953273561265576e+01
2.810000000000000000e+02,1.223897361755371094e+01
2.820000000000000000e+02,1.223836015330420679e+01
2.830000000000000000e+02,1.223816242482926953e+01
2.840000000000000000e+02,1.223759085602230456e+01
2.850000000000000000e+02,1.223695189423031238e+01
2.860000000000000000e+02,1.223654747009277344e+01
2.870000000000000000e+02,1.223612112469143121e+01
2.880000000000000000e+02,1.223552392588721105e+01
2.890000000000000000e+02,1.223477995395660400e+01
2.900000000000000000e+02,1.223419323232438671e+01
2.910000000000000000e+02,1.223238951630062488e+01
2.920000000000000000e+02,1.223204810089535144e+01
2.930000000000000000e+02,1.223175754812028693e+01
2.940000000000000000e+02,1.223107779026031494e+01
2.950000000000000000e+02,1.222958889272477734e+01
2.960000000000000000e+02,1.222888433933258057e+01
2.970000000000000000e+02,1.222852097617255396e+01
2.980000000000000000e+02,1.222817781236436474e+01
2.990000000000000000e+02,1.222762167453765869e+01
3.000000000000000000e+02,1.222716274526384161e+01
3.010000000000000000e+02,1.222651350498199463e+01
3.020000000000000000e+02,1.222479191091325390e+01
3.030000000000000000e+02,1.222453367710113525e+01
3.040000000000000000e+02,1.222390137778388208e+01
3.050000000000000000e+02,1.222369635105133057e+01
3.060000000000000000e+02,1.222351863649156378e+01
3.070000000000000000e+02,1.222310935126410314e+01
3.080000000000000000e+02,1.222263205051422119e+01
3.090000000000000000e+02,1.222249260213640021e+01
3.100000000000000000e+02,1.222219336032867432e+01
3.110000000000000000e+02,1.222153638468848413e+01
3.120000000000000000e+02,1.222126812405056384e+01
3.130000000000000000e+02,1.222090005874633789e+01
3.140000000000000000e+02,1.222043902344173816e+01
3.150000000000000000e+02,1.222022867202758789e+01
3.160000000000000000e+02,1.222015355692969507e+01
3.170000000000000000e+02,1.221971073415544140e+01
3.180000000000000000e+02,1.221933603286743164e+01
3.190000000000000000e+02,1.221916304694281763e+01
3.200000000000000000e+02,1.221861464447445300e+01
3.210000000000000000e+02,1.221823762522803491e+01
3.220000000000000000e+02,1.221783867147233593e+01
3.230000000000000000e+02,1.221732950210571289e+01
3.240000000000000000e+02,1.221712850199805089e+01
3.250000000000000000e+02,1.221696918871667670e+01
3.260000000000000000e+02,1.221667829155921936e+01
3.270000000000000000e+02,1.221634278363651660e+01
3.280000000000000000e+02,1.221581079231367895e+01
3.290000000000000000e+02,1.221560813652144617e+01
3.300000000000000000e+02,1.221553072995609668e+01
3.310000000000000000e+02,1.221517196297645569e+01
3.320000000000000000e+02,1.221479497022098926e+01
3.330000000000000000e+02,1.221466026372379687e+01
3.340000000000000000e+02,1.221413627266883850e+01
3.350000000000000000e+02,1.221382508344120410e+01
3.360000000000000000e+02,1.221348920464515686e+01
3.370000000000000000e+02,1.221301589078373340e+01
3.380000000000000000e+02,1.221284165978431702e+01
3.390000000000000000e+02,1.221270027425553906e+01
3.400000000000000000e+02,1.221247520711686896e+01
3.410000000000000000e+02,1.221220277415381261e+01
3.420000000000000000e+02,1.221170663833618164e+01
3.430000000000000000e+02,1.221153075165218738e+01
3.440000000000000000e+02,1.221137795514530566e+01
3.450000000000000000e+02,1.221123901009559631e+01
3.460000000000000000e+02,1.221103002296553797e+01
3.470000000000000000e+02,1.221051106519169238e+01
3.480000000000000000e+02,1.221033352282312201e+01
3.490000000000000000e+02,1.221026914980676281e+01
3.500000000000000000e+02,1.220996060967445374e+01
3.510000000000000000e+02,1.220959665046797937e+01
3.520000000000000000e+02,1.220935884118080139e+01
3.530000000000000000e+02,1.220927213297949621e+01
3.540000000000000000e+02,1.220912848578559107e+01
3.550000000000000000e+02,1.220898595452308655e+01
3.560000000000000000e+02,1.220894409881697484e+01
3.570000000000000000e+02,1.220877328515052795e+01
3.580000000000000000e+02,1.220850572652286914e+01
3.590000000000000000e+02,1.220826545357704163e+01
3.600000000000000000e+02,1.220732658770349310e+01
3.610000000000000000e+02,1.220720911026000977e+01
3.620000000000000000e+02,1.220712382263607410e+01
3.630000000000000000e+02,1.220704126358032227e+01
3.640000000000000000e+02,1.220683899190690624e+01
3.650000000000000000e+02,1.220677377449141687e+01
3.660000000000000000e+02,1.220665040612220764e+01
3.670000000000000000e+02,1.220651029215918371e+01
3.680000000000000000e+02,1.220643912421332544e+01
3.690000000000000000e+02,1.220634943909115222e+01
3.700000000000000000e+02,1.220617735385894775e+01
3.710000000000000000e+02,1.220578808254665759e+01
3.720000000000000000e+02,1.220565664768218994e+01
3.730000000000000000e+02,1.220555060770776379e+01
3.740000000000000000e+02,1.220552096433109668e+01
3.750000000000000000e+02,1.220541741119490453e+01
3.760000000000000000e+02,1.220522977577315515e+01
3.770000000000000000e+02,1.220515406131744385e+01
3.780000000000000000e+02,1.220504437552557775e+01
3.790000000000000000e+02,1.220493191149499701e+01
3.800000000000000000e+02,1.220486572053697216e+01
3.810000000000000000e+02,1.220484782920943445e+01
3.820000000000000000e+02,1.220475191540188220e+01
3.830000000000000000e+02,1.220451556311713404e+01
3.840000000000000000e+02,1.220426332950592041e+01
3.850000000000000000e+02,1.220424343811140844e+01
3.860000000000000000e+02,1.220410062538253015e+01
3.870000000000000000e+02,1.220401728153228760e+01
3.880000000000000000e+02,1.220397626029120275e+01
3.890000000000000000e+02,1.220381801989343451e+01
3.900000000000000000e+02,1.220377471711900341e+01
3.910000000000000000e+02,1.220373012291060633e+01
3.920000000000000000e+02,1.220366091198391345e+01
3.930000000000000000e+02,1.220363263040781021e+01
3.940000000000000000e+02,1.220357694642411417e+01
3.950000000000000000e+02,1.220355848222970963e+01
3.960000000000000000e+02,1.220347426748937991e+01
3.970000000000000000e+02,1.220335881329244998e+01
3.980000000000000000e+02,1.220324868377712058e+01
3.990000000000000000e+02,1.220312348753213882e+01
4.000000000000000000e+02,1.220306470410691446e+01
4.010000000000000000e+02,1.220302592383490392e+01
4.020000000000000000e+02,1.220298972725868225e+01
4.030000000000000000e+02,1.220295312669541943e+01
4.040000000000000000e+02,1.220288196206092834e+01
4.050000000000000000e+02,1.220285624679591940e+01
4.060000000000000000e+02,1.220280576166179287e+01
4.070000000000000000e+02,1.220276799798011780e+01
4.080000000000000000e+02,1.220273914602067755e+01
4.090000000000000000e+02,1.220269790291786194e+01
4.100000000000000000e+02,1.220263169871436304e+01
4.110000000000000000e+02,1.220260509269104787e+01
4.120000000000000000e+02,1.220256672054529190e+01
4.130000000000000000e+02,1.220254207071330654e+01
4.140000000000000000e+02,1.220247039943933487e+01
4.150000000000000000e+02,1.220231247362163174e+01
4.160000000000000000e+02,1.220208202219671634e+01
4.170000000000000000e+02,1.220206681638956070e+01
4.180000000000000000e+02,1.220196819719340908e+01
4.190000000000000000e+02,1.220187809483872599e+01
4.200000000000000000e+02,1.220184312015771866e+01
4.210000000000000000e+02,1.220171626822815725e+01
4.220000000000000000e+02,1.220168552547693253e+01
4.230000000000000000e+02,1.220165324625041592e+01
4.240000000000000000e+02,1.220158920437097549e+01
4.250000000000000000e+02,1.220156708028581427e+01
4.260000000000000000e+02,1.220152967837121594e+01
4.270000000000000000e+02,1.220151399241553491e+01
4.280000000000000000e+02,1.220144448346561816e+01
4.290000000000000000e+02,1.220143065601587296e+01
4.300000000000000000e+02,1.220137705819474405e+01
4.310000000000000000e+02,1.220135118232832738e+01
4.320000000000000000e+02,1.220131921768188477e+01
4.330000000000000000e+02,1.220130175020959484e+01
4.340000000000000000e+02,1.220123720169067383e+01
4.350000000000000000e+02,1.220112207200791943e+01
4.360000000000000000e+02,1.220092493957943347e+01
4.370000000000000000e+02,1.220091024041175842e+01
4.380000000000000000e+02,1.220083778765466320e+01
4.390000000000000000e+02,1.220074533091651148e+01
4.400000000000000000e+02,1.220069012708134082e+01
4.410000000000000000e+02,1.220066771656274796e+01
4.420000000000000000e+02,1.220064082162247843e+01
4.430000000000000000e+02,1.220062456279993057e+01
4.440000000000000000e+02,1.220056675291723636e+01
4.450000000000000000e+02,1.220055263903405773e+01
4.460000000000000000e+02,1.220050382614135742e+01
4.470000000000000000e+02,1.220048052486446188e+01
4.480000000000000000e+02,1.220045620616939175e+01
4.490000000000000000e+02,1.220043816583024210e+01
4.500000000000000000e+02,1.220038531637854007e+01
4.510000000000000000e+02,1.220037031173706055e+01
4.520000000000000000e+02,1.220032788978682703e+01
4.530000000000000000e+02,1.220030202882157155e+01
4.540000000000000000e+02,1.220028505474328995e+01
4.550000000000000000e+02,1.220026046451594937e+01
4.560000000000000000e+02,1.220021734386682510e+01
4.570000000000000000e+02,1.220019906428125189e+01
4.580000000000000000e+02,1.220016207959916699e+01
4.590000000000000000e+02,1.220013461261987686e+01
4.600000000000000000e+02,1.220012021478679465e+01
4.610000000000000000e+02,1.220009384304285049e+01
4.620000000000000000e+02,1.220006523943609622e+01
4.630000000000000000e+02,1.219996397114462283e+01
4.640000000000000000e+02,1.219993069188462087e+01
4.650000000000000000e+02,1.219990387558937073e+01
4.660000000000000000e+02,1.219988725996679690e+01
4.670000000000000000e+02,1.219985725896226114e+01
4.680000000000000000e+02,1.219970912155177700e+01
4.690000000000000000e+02,1.219969131218062586e+01
4.700000000000000000e+02,1.219968655125962087e+01
4.710000000000000000e+02,1.219967529922723770e+01
4.720000000000000000e+02,1.219965380844142544e+01
4.730000000000000000e+02,1.219960758835077286e+01
4.740000000000000000e+02,1.219959085848596381e+01
4.750000000000000000e+02,1.219956412580278027e+01
4.760000000000000000e+02,1.219953534752130508e+01
4.770000000000000000e+02,1.219952033625708410e+01
4.780000000000000000e+02,1.219951567798852921e+01
4.790000000000000000e+02,1.219948427296347049e+01
4.800000000000000000e+02,1.219946089055802929e+01
4.810000000000000000e+02,1.219944635033607483e+01
4.820000000000000000e+02,1.219941211160686301e+01
4.830000000000000000e+02,1.219940343499183655e+01
4.840000000000000000e+02,1.219939212418264773e+01
4.850000000000000000e+02,1.219937434792518616e+01
4.860000000000000000e+02,1.219936719640261558e+01
4.870000000000000000e+02,1.219935447081095603e+01
4.880000000000000000e+02,1.219934969250526535e+01
4.890000000000000000e+02,1.219932816529439634e+01
4.900000000000000000e+02,1.219930116273462772e+01
4.910000000000000000e+02,1.219928346181081125e+01
4.920000000000000000e+02,1.219927946664392948e+01
4.930000000000000000e+02,1.219926843150622275e+01
4.940000000000000000e+02,1.219923498336639511e+01
4.950000000000000000e+02,1.219922490024732298e+01
4.960000000000000000e+02,1.219921509528325387e+01
4.970000000000000000e+02,1.219919497705996037e+01
4.980000000000000000e+02,1.219916644795901206e+01
4.990000000000000000e+02,1.219916033351586648e+01
5.000000000000000000e+02,1.219912261702120304e+01
5.010000000000000000e+02,1.219910229349301645e+01
5.020000000000000000e+02,1.219908932782709599e+01
5.030000000000000000e+02,1.219905477865702537e+01
5.040000000000000000e+02,1.219904504157602787e+01
5.050000000000000000e+02,1.219903890395330137e+01
5.060000000000000000e+02,1.219901661678320792e+01
5.070000000000000000e+02,1.219899175502359867e+01
5.080000000000000000e+02,1.219897825126018631e+01
5.090000000000000000e+02,1.219897105958726691e+01
5.100000000000000000e+02,1.219896296411752701e+01
5.110000000000000000e+02,1.219895715183681872e+01
5.120000000000000000e+02,1.219894102960824966e+01
5.130000000000000000e+02,1.219893662734991935e+01
5.140000000000000000e+02,1.219892615183360007e+01
5.150000000000000000e+02,1.219891706854104996e+01
5.160000000000000000e+02,1.219890985555118945e+01
5.170000000000000000e+02,1.219890359789133072e+01
5.180000000000000000e+02,1.219888871577050793e+01
5.190000000000000000e+02,1.219885149598121643e+01
5.200000000000000000e+02,1.219880663024054712e+01
5.210000000000000000e+02,1.219879987256394216e+01
5.220000000000000000e+02,1.219878093153238297e+01
5.230000000000000000e+02,1.219875831074184802e+01
5.240000000000000000e+02,1.219874743372201920e+01
5.250000000000000000e+02,1.219873969360358146e+01
5.260000000000000000e+02,1.219873255594736960e+01
5.270000000000000000e+02,1.219872251898050308e+01
5.280000000000000000e+02,1.219871648566590139e+01
5.290000000000000000e+02,1.219870553165674210e+01
5.300000000000000000e+02,1.219867212242550281e+01
5.310000000000000000e+02,1.219866488128900528e+01
5.320000000000000000e+02,1.219865988360511011e+01
5.330000000000000000e+02,1.219864544934696582e+01
5.340000000000000000e+02,1.219862172752618790e+01
5.350000000000000000e+02,1.219861071970727551e+01
5.360000000000000000e+02,1.219860481325950907e+01
5.370000000000000000e+02,1.219859992899000645e+01
5.380000000000000000e+02,1.219859525664812949e+01
5.390000000000000000e+02,1.219858157075941563e+01
5.400000000000000000e+02,1.219857773847050098e+01
5.410000000000000000e+02,1.219856832838720706e+01
5.420000000000000000e+02,1.219856178201735020e+01
5.430000000000000000e+02,1.219855873390204337e+01
5.440000000000000000e+02,1.219855242408812046e+01
5.450000000000000000e+02,1.219854117040004837e+01
5.460000000000000000e+02,1.219853651937511252e+01
5.470000000000000000e+02,1.219852846860885620e+01
5.480000000000000000e+02,1.219852152073548623e+01
5.490000000000000000e+02,1.219851911668148325e+01
5.500000000000000000e+02,1.219851236148840812e+01
5.510000000000000000e+02,1.219850234790808585e+01
5.520000000000000000e+02,1.219849747419357300e+01
5.530000000000000000e+02,1.219849102116293338e+01
5.540000000000000000e+02,1.219848313534425444e+01
5.550000000000000000e+02,1.219847949759827443e+01
5.560000000000000000e+02,1.219847764178282645e+01
5.570000000000000000e+02,1.219847002066671848e+01
5.580000000000000000e+02,1.219846348381704715e+01
5.590000000000000000e+02,1.219846007890171435e+01
5.600000000000000000e+02,1.219845082797110081e+01
5.610000000000000000e+02,1.219844317539698508e+01
5.620000000000000000e+02,1.219843719340860844e+01
5.630000000000000000e+02,1.219842855549520877e+01
5.640000000000000000e+02,1.219842506386339664e+01
5.650000000000000000e+02,1.219842352883683034e+01
5.660000000000000000e+02,1.219841655757692145e+01
5.670000000000000000e+02,1.219841034151613712e+01
5.680000000000000000e+02,1.219840758645699808e+01
5.690000000000000000e+02,1.219839865631527331e+01
5.700000000000000000e+02,1.219839211718903371e+01
5.710000000000000000e+02,1.219838589098718451e+01
5.720000000000000000e+02,1.219837757386267185e+01
5.730000000000000000e+02,1.219837440715895838e+01
5.740000000000000000e+02,1.219837319292128086e+01
5.750000000000000000e+02,1.219836840695804980e+01
5.760000000000000000e+02,1.219835460186004639e+01
5.770000000000000000e+02,1.219834077772166836e+01
5.780000000000000000e+02,1.219833973650303172e+01
5.790000000000000000e+02,1.219833322800695896e+01
5.800000000000000000e+02,1.219832732694016286e+01
5.810000000000000000e+02,1.219832455780771063e+01
5.820000000000000000e+02,1.219831635989248753e+01
5.830000000000000000e+02,1.219831164781418131e+01
5.840000000000000000e+02,1.219830654002726078e+01
5.850000000000000000e+02,1.219829913394318410e+01
5.860000000000000000e+02,1.219829607941210270e+01
5.870000000000000000e+02,1.219829376067759341e+01
5.880000000000000000e+02,1.219829229663850256e+01
5.890000000000000000e+02,1.219828935490093258e+01
5.900000000000000000e+02,1.219828643882647157e+01
5.910000000000000000e+02,1.219827881605467823e+01
5.920000000000000000e+02,1.219827593350782990e+01
5.930000000000000000e+02,1.219827361073758887e+01
5.940000000000000000e+02,1.219827213986880210e+01
5.950000000000000000e+02,1.219826987551318354e+01
5.960000000000000000e+02,1.219826633835004159e+01
5.970000000000000000e+02,1.219825992919504642e+01
5.980000000000000000e+02,1.219825734860367206e+01
5.990000000000000000e+02,1.219825528003275394e+01
6.000000000000000000e+02,1.219825075235631751e+01
6.010000000000000000e+02,1.219824994008780905e+01
6.020000000000000000e+02,1.219824625784531236e+01
6.030000000000000000e+02,1.219824487136470026e+01
6.040000000000000000e+02,1.219824272000954934e+01
6.050000000000000000e+02,1.219824173218674090e+01
6.060000000000000000e+02,1.219823744148015976e+01
6.070000000000000000e+02,1.219823177262312797e+01
6.080000000000000000e+02,1.219822832196950912e+01
6.090000000000000000e+02,1.219822697615664886e+01
6.100000000000000000e+02,1.219822499678573635e+01
6.110000000000000000e+02,1.219822277873754501e+01
6.120000000000000000e+02,1.219822155601448443e+01
6.130000000000000000e+02,1.219821669906377792e+01
6.140000000000000000e+02,1.219820892914301780e+01
6.150000000000000000e+02,1.219820674508810043e+01
6.160000000000000000e+02,1.219820434874337600e+01
6.170000000000000000e+02,1.219820357636652020e+01
6.180000000000000000e+02,1.219820134367586917e+01
6.190000000000000000e+02,1.219819884773136565e+01
6.200000000000000000e+02,1.219819726794958115e+01
6.210000000000000000e+02,1.219819560253785795e+01
6.220000000000000000e+02,1.219819326973002660e+01
6.230000000000000000e+02,1.219819036358967423e+01
6.240000000000000000e+02,1.219818807170829800e+01
6.250000000000000000e+02,1.219818102594258136e+01
6.260000000000000000e+02,1.219817969228865095e+01
6.270000000000000000e+02,1.219817855731687573e+01
6.280000000000000000e+02,1.219817590201273561e+01
6.290000000000000000e+02,1.219817008600673702e+01
6.300000000000000000e+02,1.219816733384504914e+01
6.310000000000000000e+02,1.219816591445770548e+01
6.320000000000000000e+02,1.219816457397407916e+01
6.330000000000000000e+02,1.219816240156069398e+01
6.340000000000000000e+02,1.219816060886821951e+01
6.350000000000000000e+02,1.219815807277336717e+01
6.360000000000000000e+02,1.219815134779653576e+01
6.370000000000000000e+02,1.219815033907070756e+01
6.380000000000000000e+02,1.219814786915149973e+01
6.390000000000000000e+02,1.219814706826582551e+01
6.400000000000000000e+02,1.219814637406832780e+01
6.410000000000000000e+02,1.219814477529790508e+01
6.420000000000000000e+02,1.219814291084185243e+01
6.430000000000000000e+02,1.219814236612162794e+01
6.440000000000000000e+02,1.219814119720831513e+01
6.450000000000000000e+02,1.219813863089722084e+01
6.460000000000000000e+02,1.219813758300410100e+01
6.470000000000000000e+02,1.219813614524900913e+01
6.480000000000000000e+02,1.219813434432984955e+01
6.490000000000000000e+02,1.219813352264463902e+01
6.500000000000000000e+02,1.219813322922628807e+01
6.510000000000000000e+02,1.219813149944982555e+01
6.520000000000000000e+02,1.219813003577291965e+01
6.530000000000000000e+02,1.219812936004665183e+01
6.540000000000000000e+02,1.219812721784950682e+01
6.550000000000000000e+02,1.219812574511807846e+01
6.560000000000000000e+02,1.219812418670496967e+01
6.570000000000000000e+02,1.219812219776213169e+01
6.580000000000000000e+02,1.219812141260545957e+01
6.590000000000000000e+02,1.219812079028795715e+01
6.600000000000000000e+02,1.219811965397093445e+01
6.610000000000000000e+02,1.219811834339311041e+01
6.620000000000000000e+02,1.219811626530200499e+01
6.630000000000000000e+02,1.219811547367781834e+01
6.640000000000000000e+02,1.219811517130841949e+01
6.650000000000000000e+02,1.219811376987490803e+01
6.660000000000000000e+02,1.219811229724695600e+01
6.670000000000000000e+02,1.219811177104969957e+01
6.680000000000000000e+02,1.219810972420964390e+01
6.690000000000000000e+02,1.219810850862672069e+01
6.700000000000000000e+02,1.219810719660017639e+01
6.710000000000000000e+02,1.219810534771790422e+01
6.720000000000000000e+02,1.219810466712806374e+01
6.730000000000000000e+02,1.219810411484084156e+01
6.740000000000000000e+02,1.219810323567233290e+01
6.750000000000000000e+02,1.219810217148106801e+01
6.760000000000000000e+02,1.219810023345053196e+01
6.770000000000000000e+02,1.219809954639316985e+01
6.780000000000000000e+02,1.219809894953181661e+01
6.790000000000000000e+02,1.219809840677771717e+01
6.800000000000000000e+02,1.219809759042174058e+01
6.810000000000000000e+02,1.219809556324293354e+01
6.820000000000000000e+02,1.219809486971806045e+01
6.830000000000000000e+02,1.219809461826096353e+01
6.840000000000000000e+02,1.219809341302607208e+01
6.850000000000000000e+02,1.219809199131042199e+01
6.860000000000000000e+02,1.219809106236789376e+01
6.870000000000000000e+02,1.219809072366398084e+01
6.880000000000000000e+02,1.219809016254213141e+01
6.890000000000000000e+02,1.219808960577938706e+01
6.900000000000000000e+02,1.219808944228053349e+01
6.910000000000000000e+02,1.219808877503965050e+01
6.920000000000000000e+02,1.219808772988875845e+01
6.930000000000000000e+02,1.219808679132256657e+01
6.940000000000000000e+02,1.219808312387774940e+01
6.950000000000000000e+02,1.219808266498148441e+01
6.960000000000000000e+02,1.219808233182670065e+01
6.970000000000000000e+02,1.219808200933039188e+01
6.980000000000000000e+02,1.219808121920666721e+01
6.990000000000000000e+02,1.219808096445113854e+01
7.000000000000000000e+02,1.219808048254344612e+01
7.010000000000000000e+02,1.219807993522327649e+01
7.020000000000000000e+02,1.219807965722348975e+01
7.030000000000000000e+02,1.219807930689097830e+01
7.040000000000000000e+02,1.219807863468304276e+01
7.050000000000000000e+02,1.219807711409197815e+01
7.060000000000000000e+02,1.219807660067453980e+01
7.070000000000000000e+02,1.219807618645588931e+01
7.080000000000000000e+02,1.219807607066144861e+01
7.090000000000000000e+02,1.219807566615700978e+01
7.100000000000000000e+02,1.219807493320614533e+01
7.110000000000000000e+02,1.219807463744655252e+01
7.120000000000000000e+02,1.219807420898642647e+01
7.130000000000000000e+02,1.219807376967380996e+01
7.140000000000000000e+02,1.219807351111537841e+01
7.150000000000000000e+02,1.219807344122738080e+01
7.160000000000000000e+02,1.219807306656406709e+01
7.170000000000000000e+02,1.219807214331295775e+01
7.180000000000000000e+02,1.219807115802541375e+01
7.190000000000000000e+02,1.219807108032465237e+01
7.200000000000000000e+02,1.219807052246243195e+01
7.210000000000000000e+02,1.219807019690051675e+01
7.220000000000000000e+02,1.219807003666129219e+01
7.230000000000000000e+02,1.219806941853474136e+01
7.240000000000000000e+02,1.219806924938327697e+01
7.250000000000000000e+02,1.219806907518715100e+01
7.260000000000000000e+02,1.219806880483196565e+01
7.270000000000000000e+02,1.219806869435706176e+01
7.280000000000000000e+02,1.219806847684150064e+01
7.290000000000000000e+02,1.219806840471574105e+01
7.300000000000000000e+02,1.219806807575191065e+01
7.310000000000000000e+02,1.219806762475895212e+01
7.320000000000000000e+02,1.219806719456553701e+01
7.330000000000000000e+02,1.219806670551770367e+01
7.340000000000000000e+02,1.219806647589494908e+01
7.350000000000000000e+02,1.219806632440950978e+01
7.360000000000000000e+02,1.219806618301663548e+01
7.370000000000000000e+02,1.219806604004568484e+01
7.380000000000000000e+02,1.219806576205883175e+01
7.390000000000000000e+02,1.219806566160857919e+01
7.400000000000000000e+02,1.219806546440102224e+01
7.410000000000000000e+02,1.219806531688664109e+01
7.420000000000000000e+02,1.219806520418367590e+01
7.430000000000000000e+02,1.219806504307780415e+01
7.440000000000000000e+02,1.219806478446763442e+01
7.450000000000000000e+02,1.219806468053785409e+01
7.460000000000000000e+02,1.219806453064666130e+01
7.470000000000000000e+02,1.219806443435825472e+01
7.480000000000000000e+02,1.219806415439234115e+01
7.490000000000000000e+02,1.219806353749461536e+01
7.500000000000000000e+02,1.219806263729373619e+01
7.510000000000000000e+02,1.219806257789605297e+01
7.520000000000000000e+02,1.219806219266481762e+01
7.530000000000000000e+02,1.219806184070249522e+01
7.540000000000000000e+02,1.219806170408264734e+01
7.550000000000000000e+02,1.219806120856729592e+01
7.560000000000000000e+02,1.219806108847842552e+01
7.570000000000000000e+02,1.219806096238769655e+01
7.580000000000000000e+02,1.219806071222410537e+01
7.590000000000000000e+02,1.219806062580189909e+01
7.600000000000000000e+02,1.219806047970066842e+01
7.610000000000000000e+02,1.219806041842740463e+01
7.620000000000000000e+02,1.219806014690806606e+01
7.630000000000000000e+02,1.219806009289459325e+01
7.640000000000000000e+02,1.219805988352810466e+01
7.650000000000000000e+02,1.219805978245049971e+01
7.660000000000000000e+02,1.219805965758860111e+01
7.670000000000000000e+02,1.219805958935628709e+01
7.680000000000000000e+02,1.219805933721363544e+01
7.690000000000000000e+02,1.219805888748831180e+01
7.700000000000000000e+02,1.219805811743976243e+01
7.710000000000000000e+02,1.219805806002113968e+01
7.720000000000000000e+02,1.219805777700255689e+01
7.730000000000000000e+02,1.219805741584342407e+01
7.740000000000000000e+02,1.219805720020343998e+01
7.750000000000000000e+02,1.219805711266235448e+01
7.760000000000000000e+02,1.219805700760399425e+01
7.770000000000000000e+02,1.219805694409296848e+01
7.780000000000000000e+02,1.219805671827311322e+01
7.790000000000000000e+02,1.219805666314075765e+01
7.800000000000000000e+02,1.219805647246539593e+01
7.810000000000000000e+02,1.219805638144478444e+01
7.820000000000000000e+02,1.219805628644988005e+01
7.830000000000000000e+02,1.219805621597980583e+01
7.840000000000000000e+02,1.219805600953663216e+01
7.850000000000000000e+02,1.219805595092475414e+01
7.860000000000000000e+02,1.219805578521401124e+01
7.870000000000000000e+02,1.219805568419461395e+01
7.880000000000000000e+02,1.219805561788962223e+01
7.890000000000000000e+02,1.219805552183404629e+01
7.900000000000000000e+02,1.219805535339401104e+01
7.910000000000000000e+02,1.219805528198938127e+01
7.920000000000000000e+02,1.219805513751796511e+01
7.930000000000000000e+02,1.219805503022507764e+01
7.940000000000000000e+02,1.219805497398354355e+01
7.950000000000000000e+02,1.219805487096891738e+01
7.960000000000000000e+02,1.219805475923607574e+01
7.970000000000000000e+02,1.219805436365681395e+01
7.980000000000000000e+02,1.219805423365970398e+01
7.990000000000000000e+02,1.219805412890855223e+01
8.000000000000000000e+02,1.219805406400377379e+01
8.010000000000000000e+02,1.219805394681235278e+01
8.020000000000000000e+02,1.219805336815059249e+01
8.030000000000000000e+02,1.219805329858273701e+01
8.040000000000000000e+02,1.219805327998538758e+01
8.050000000000000000e+02,1.219805323603213765e+01
8.060000000000000000e+02,1.219805315208375518e+01
8.070000000000000000e+02,1.219805297153652646e+01
8.080000000000000000e+02,1.219805290618549343e+01
8.090000000000000000e+02,1.219805280176094797e+01
8.100000000000000000e+02,1.219805268934578635e+01
8.110000000000000000e+02,1.219805263070803392e+01
8.120000000000000000e+02,1.219805261251167394e+01
8.130000000000000000e+02,1.219805248983579382e+01
8.140000000000000000e+02,1.219805239849827316e+01
8.150000000000000000e+02,1.219805234170053154e+01
8.160000000000000000e+02,1.219805220795549694e+01
8.170000000000000000e+02,1.219805217406246811e+01
8.180000000000000000e+02,1.219805212987961873e+01
8.190000000000000000e+02,1.219805206044111401e+01
8.200000000000000000e+02,1.219805203250547621e+01
8.210000000000000000e+02,1.219805198279613556e+01
8.220000000000000000e+02,1.219805196413087955e+01
8.230000000000000000e+02,1.219805188004021268e+01
8.240000000000000000e+02,1.219805177456146339e+01
8.250000000000000000e+02,1.219805170541722816e+01
8.260000000000000000e+02,1.219805168981110910e+01
8.270000000000000000e+02,1.219805164670510145e+01
8.280000000000000000e+02,1.219805151604830584e+01
8.290000000000000000e+02,1.219805147666112255e+01
8.300000000000000000e+02,1.219805143836047989e+01
8.310000000000000000e+02,1.219805135977367172e+01
8.320000000000000000e+02,1.219805124833187016e+01
8.330000000000000000e+02,1.219805122444732604e+01
8.340000000000000000e+02,1.219805107711727032e+01
8.350000000000000000e+02,1.219805099772848678e+01
8.360000000000000000e+02,1.219805094708135584e+01
8.370000000000000000e+02,1.219805081212365927e+01
8.380000000000000000e+02,1.219805077408818761e+01
8.390000000000000000e+02,1.219805075011309903e+01
8.400000000000000000e+02,1.219805066305383789e+01
8.410000000000000000e+02,1.219805056593759218e+01
8.420000000000000000e+02,1.219805051318851596e+01
8.430000000000000000e+02,1.219805048509604539e+01
8.440000000000000000e+02,1.219805045347311534e+01
8.450000000000000000e+02,1.219805043076889284e+01
8.460000000000000000e+02,1.219805036779143848e+01
8.470000000000000000e+02,1.219805035059511411e+01
8.480000000000000000e+02,1.219805030967513026e+01
8.490000000000000000e+02,1.219805027419351973e+01
8.500000000000000000e+02,1.219805024601777532e+01
8.510000000000000000e+02,1.219805022157379426e+01
8.520000000000000000e+02,1.219805016344050941e+01
8.530000000000000000e+02,1.219805001805070788e+01
8.540000000000000000e+02,1.219804984279390858e+01
8.550000000000000000e+02,1.219804981639673258e+01
8.560000000000000000e+02,1.219804974240832962e+01
8.570000000000000000e+02,1.219804965404586561e+01
8.580000000000000000e+02,1.219804961155750789e+01
8.590000000000000000e+02,1.219804958132266748e+01
8.600000000000000000e+02,1.219804955344119968e+01
8.610000000000000000e+02,1.219804951423429884e+01
8.620000000000000000e+02,1.219804949066666211e+01
8.630000000000000000e+02,1.219804944787756540e+01
8.640000000000000000e+02,1.219804931737275489e+01
8.650000000000000000e+02,1.219804928908706643e+01
8.660000000000000000e+02,1.219804926956486391e+01
8.670000000000000000e+02,1.219804921318104007e+01
8.680000000000000000e+02,1.219804912051768042e+01
8.690000000000000000e+02,1.219804907751838741e+01
8.700000000000000000e+02,1.219804905444632759e+01
8.710000000000000000e+02,1.219804903536714846e+01
8.720000000000000000e+02,1.219804901711581202e+01
8.730000000000000000e+02,1.219804896365531022e+01
8.740000000000000000e+02,1.219804894868542888e+01
8.750000000000000000e+02,1.219804891192729279e+01
8.760000000000000000e+02,1.219804888635553652e+01
8.770000000000000000e+02,1.219804887444883335e+01
8.780000000000000000e+02,1.219804884980112547e+01
8.790000000000000000e+02,1.219804880584140605e+01
8.800000000000000000e+02,1.219804878767334166e+01
8.810000000000000000e+02,1.219804875622503459e+01
8.820000000000000000e+02,1.219804872908490267e+01
8.830000000000000000e+02,1.219804871969406967e+01
8.840000000000000000e+02,1.219804869330659258e+01
8.850000000000000000e+02,1.219804865419104623e+01
8.860000000000000000e+02,1.219804863515309989e+01
8.870000000000000000e+02,1.219804860994594620e+01
8.880000000000000000e+02,1.219804857914196994e+01
8.890000000000000000e+02,1.219804856493202294e+01
8.900000000000000000e+02,1.219804855768274443e+01
8.910000000000000000e+02,1.219804852791276062e+01
8.920000000000000000e+02,1.219804850237818883e+01
8.930000000000000000e+02,1.219804848907774009e+01
8.940000000000000000e+02,1.219804845294129336e+01
8.950000000000000000e+02,1.219804842304842474e+01
8.960000000000000000e+02,1.219804839968128363e+01
8.970000000000000000e+02,1.219804836593943165e+01
8.980000000000000000e+02,1.219804835230024764e+01
8.990000000000000000e+02,1.219804834630404855e+01
9.000000000000000000e+02,1.219804831907256748e+01
9.010000000000000000e+02,1.219804829479107866e+01
9.020000000000000000e+02,1.219804828402912733e+01
9.030000000000000000e+02,1.219804824914576180e+01
9.040000000000000000e+02,1.219804822360229934e+01
9.050000000000000000e+02,1.219804819928120132e+01
9.060000000000000000e+02,1.219804816679243231e+01
9.070000000000000000e+02,1.219804815442249613e+01
9.080000000000000000e+02,1.219804814967938000e+01
9.090000000000000000e+02,1.219804813098421015e+01
9.100000000000000000e+02,1.219804807705804706e+01
9.110000000000000000e+02,1.219804802305750613e+01
9.120000000000000000e+02,1.219804801899024760e+01
9.130000000000000000e+02,1.219804799356643343e+01
9.140000000000000000e+02,1.219804797051538969e+01
9.150000000000000000e+02,1.219804795969846900e+01
9.160000000000000000e+02,1.219804792767536128e+01
9.170000000000000000e+02,1.219804790926880678e+01
9.180000000000000000e+02,1.219804788931651274e+01
9.190000000000000000e+02,1.219804786038649524e+01
9.200000000000000000e+02,1.219804784845473478e+01
9.210000000000000000e+02,1.219804783939717829e+01
9.220000000000000000e+02,1.219804783367827383e+01
9.230000000000000000e+02,1.219804782218711203e+01
9.240000000000000000e+02,1.219804781079619715e+01
9.250000000000000000e+02,1.219804778101974208e+01
9.260000000000000000e+02,1.219804776975979621e+01
9.270000000000000000e+02,1.219804776068647634e+01
9.280000000000000000e+02,1.219804775494089100e+01
9.290000000000000000e+02,1.219804774609575482e+01
9.300000000000000000e+02,1.219804773227870953e+01
9.310000000000000000e+02,1.219804770724294940e+01
9.320000000000000000e+02,1.219804769716251336e+01
9.330000000000000000e+02,1.219804768908215920e+01
9.340000000000000000e+02,1.219804767139592450e+01
9.350000000000000000e+02,1.219804766822299769e+01
9.360000000000000000e+02,1.219804765383923950e+01
9.370000000000000000e+02,1.219804764842329980e+01
9.380000000000000000e+02,1.219804764001956698e+01
9.390000000000000000e+02,1.219804763616088472e+01
9.400000000000000000e+02,1.219804761940031312e+01
9.410000000000000000e+02,1.219804759725633758e+01
9.420000000000000000e+02,1.219804758377722465e+01
9.430000000000000000e+02,1.219804757852014454e+01
9.440000000000000000e+02,1.219804757078822277e+01
9.450000000000000000e+02,1.219804756212397479e+01
9.460000000000000000e+02,1.219804755734771184e+01
9.470000000000000000e+02,1.219804753837524913e+01
9.480000000000000000e+02,1.219804750802399340e+01
9.490000000000000000e+02,1.219804749949253164e+01
9.500000000000000000e+02,1.219804749013181144e+01
9.510000000000000000e+02,1.219804748711471021e+01
9.520000000000000000e+02,1.219804747839326531e+01
9.530000000000000000e+02,1.219804746864348033e+01
9.540000000000000000e+02,1.219804746247245930e+01
9.550000000000000000e+02,1.219804745596694495e+01
9.560000000000000000e+02,1.219804744685441378e+01
9.570000000000000000e+02,1.219804743550230341e+01
9.580000000000000000e+02,1.219804742654963903e+01
9.590000000000000000e+02,1.219804739902711965e+01
9.600000000000000000e+02,1.219804739381753222e+01
9.610000000000000000e+02,1.219804738938404931e+01
9.620000000000000000e+02,1.219804737901176850e+01
9.630000000000000000e+02,1.219804735629299230e+01
9.640000000000000000e+02,1.219804734554236347e+01
9.650000000000000000e+02,1.219804733999788304e+01
9.660000000000000000e+02,1.219804733476161474e+01
9.670000000000000000e+02,1.219804732627562771e+01
9.680000000000000000e+02,1.219804731927292174e+01
9.690000000000000000e+02,1.219804730936630222e+01
9.700000000000000000e+02,1.219804728309685871e+01
9.710000000000000000e+02,1.219804727915652620e+01
9.720000000000000000e+02,1.219804726950840568e+01
9.730000000000000000e+02,1.219804726637994463e+01
9.740000000000000000e+02,1.219804726366823466e+01
9.750000000000000000e+02,1.219804725742303830e+01
9.760000000000000000e+02,1.219804725014000724e+01
9.770000000000000000e+02,1.219804724801219287e+01
9.780000000000000000e+02,1.219804724344612623e+01
9.790000000000000000e+02,1.219804723342147490e+01
9.800000000000000000e+02,1.219804722932813945e+01
9.810000000000000000e+02,1.219804722371191019e+01
9.820000000000000000e+02,1.219804721667706993e+01
9.830000000000000000e+02,1.219804721346736187e+01
9.840000000000000000e+02,1.219804721232119782e+01
9.850000000000000000e+02,1.219804720556425437e+01
9.860000000000000000e+02,1.219804719984676922e+01
9.870000000000000000e+02,1.219804719720721486e+01
9.880000000000000000e+02,1.219804718883925432e+01
9.890000000000000000e+02,1.219804718308640012e+01
9.900000000000000000e+02,1.219804717699884478e+01
9.910000000000000000e+02,1.219804716922953958e+01
9.920000000000000000e+02,1.219804716616252094e+01
9.930000000000000000e+02,1.219804716373159259e+01
9.940000000000000000e+02,1.219804715929285521e+01
9.950000000000000000e+02,1.219804715417341079e+01
9.960000000000000000e+02,1.219804714605586682e+01
9.970000000000000000e+02,1.219804714296358661e+01
9.980000000000000000e+02,1.219804714178245320e+01
9.990000000000000000e+02,1.219804713630810511e+01
1.000000000000000000e+03,1.219804713055565237e+01
1.001000000000000000e+03,1.219804712850019257e+01
1.002000000000000000e+03,1.219804712050472517e+01
1.003000000000000000e+03,1.219804711575635281e+01
1.004000000000000000e+03,1.219804711063125069e+01
1.005000000000000000e+03,1.219804710340905451e+01
1.006000000000000000e+03,1.219804710075050025e+01
1.007000000000000000e+03,1.219804709859312553e+01
1.008000000000000000e+03,1.219804709515887531e+01
1.009000000000000000e+03,1.219804709100187878e+01
1.010000000000000000e+03,1.219804708343144739e+01
1.011000000000000000e+03,1.219804708074762800e+01
1.012000000000000000e+03,1.219804707841614011e+01
1.013000000000000000e+03,1.219804707629600671e+01
1.014000000000000000e+03,1.219804707310711755e+01
1.015000000000000000e+03,1.219804706518844739e+01
1.016000000000000000e+03,1.219804706247936643e+01
1.017000000000000000e+03,1.219804706149711038e+01
1.018000000000000000e+03,1.219804705678916434e+01
1.019000000000000000e+03,1.219804705123558897e+01
1.020000000000000000e+03,1.219804704760690583e+01
1.021000000000000000e+03,1.219804704628384329e+01
1.022000000000000000e+03,1.219804704409196283e+01
1.023000000000000000e+03,1.219804704191710698e+01
1.024000000000000000e+03,1.219804704127843920e+01
1.025000000000000000e+03,1.219804703867202988e+01
1.026000000000000000e+03,1.219804703458940764e+01
1.027000000000000000e+03,1.219804703092313503e+01
1.028000000000000000e+03,1.219804701659717772e+01
1.029000000000000000e+03,1.219804701480461517e+01
1.030000000000000000e+03,1.219804701350322773e+01
1.031000000000000000e+03,1.219804701224347809e+01
1.032000000000000000e+03,1.219804700915705453e+01
1.033000000000000000e+03,1.219804700816191989e+01
1.034000000000000000e+03,1.219804700627946659e+01
1.035000000000000000e+03,1.219804700414149679e+01
1.036000000000000000e+03,1.219804700305556189e+01
1.037000000000000000e+03,1.219804700168707257e+01
1.038000000000000000e+03,1.219804699906126189e+01
1.039000000000000000e+03,1.219804699312145324e+01
1.040000000000000000e+03,1.219804699111591617e+01
1.041000000000000000e+03,1.219804698949787181e+01
1.042000000000000000e+03,1.219804698904555273e+01
1.043000000000000000e+03,1.219804698746545668e+01
1.044000000000000000e+03,1.219804698460236914e+01
1.045000000000000000e+03,1.219804698344705685e+01
1.046000000000000000e+03,1.219804698177338409e+01
1.047000000000000000e+03,1.219804698005731858e+01
1.048000000000000000e+03,1.219804697904732294e+01
1.049000000000000000e+03,1.219804697877432709e+01
1.050000000000000000e+03,1.219804697731079557e+01
1.051000000000000000e+03,1.219804697370434887e+01
1.052000000000000000e+03,1.219804696985556802e+01
1.053000000000000000e+03,1.219804696955204903e+01
1.054000000000000000e+03,1.219804696737290151e+01
1.055000000000000000e+03,1.219804696610117389e+01
1.056000000000000000e+03,1.219804696547523903e+01
1.057000000000000000e+03,1.219804696306068159e+01
1.058000000000000000e+03,1.219804696239993191e+01
1.059000000000000000e+03,1.219804696171948244e+01
1.060000000000000000e+03,1.219804696066340455e+01
1.061000000000000000e+03,1.219804696023186352e+01
1.062000000000000000e+03,1.219804695938219474e+01
1.063000000000000000e+03,1.219804695910045211e+01
1.064000000000000000e+03,1.219804695781543735e+01
1.065000000000000000e+03,1.219804695605374434e+01
1.066000000000000000e+03,1.219804695437330189e+01
1.067000000000000000e+03,1.219804695246295978e+01
1.068000000000000000e+03,1.219804695156599728e+01
1.069000000000000000e+03,1.219804695097425551e+01
1.070000000000000000e+03,1.219804695042193998e+01
1.071000000000000000e+03,1.219804694986345694e+01
1.072000000000000000e+03,1.219804694877757356e+01
1.073000000000000000e+03,1.219804694838518877e+01
1.074000000000000000e+03,1.219804694761484498e+01
1.075000000000000000e+03,1.219804694703861969e+01
1.076000000000000000e+03,1.219804694659837274e+01
1.077000000000000000e+03,1.219804694596905392e+01
1.078000000000000000e+03,1.219804694495885933e+01
1.079000000000000000e+03,1.219804694455288185e+01
1.080000000000000000e+03,1.219804694396736977e+01
1.081000000000000000e+03,1.219804694359124042e+01
1.082000000000000000e+03,1.219804694249762633e+01
1.083000000000000000e+03,1.219804694008786683e+01
1.084000000000000000e+03,1.219804693657146011e+01
1.085000000000000000e+03,1.219804693633943771e+01
1.086000000000000000e+03,1.219804693483462543e+01
1.087000000000000000e+03,1.219804693345977675e+01
1.088000000000000000e+03,1.219804693292610409e+01
1.089000000000000000e+03,1.219804693099049686e+01
1.090000000000000000e+03,1.219804693052140010e+01
1.091000000000000000e+03,1.219804693002885543e+01
1.092000000000000000e+03,1.219804692905165666e+01
1.093000000000000000e+03,1.219804692871406893e+01
1.094000000000000000e+03,1.219804692814335922e+01
1.095000000000000000e+03,1.219804692790401468e+01
1.096000000000000000e+03,1.219804692684338931e+01
1.097000000000000000e+03,1.219804692663240075e+01
1.098000000000000000e+03,1.219804692581456429e+01
1.099000000000000000e+03,1.219804692541972813e+01
1.100000000000000000e+03,1.219804692493198672e+01
1.101000000000000000e+03,1.219804692466545148e+01
1.102000000000000000e+03,1.219804692368052201e+01
1.103000000000000000e+03,1.219804692192377971e+01
1.104000000000000000e+03,1.219804691891578052e+01
1.105000000000000000e+03,1.219804691869148883e+01
1.106000000000000000e+03,1.219804691758594473e+01
1.107000000000000000e+03,1.219804691617517101e+01
1.108000000000000000e+03,1.219804691533282437e+01
1.109000000000000000e+03,1.219804691499086857e+01
1.110000000000000000e+03,1.219804691458048573e+01
1.111000000000000000e+03,1.219804691433239441e+01
1.112000000000000000e+03,1.219804691345028580e+01
1.113000000000000000e+03,1.219804691323492207e+01
1.114000000000000000e+03,1.219804691249009920e+01
1.115000000000000000e+03,1.219804691213454895e+01
1.116000000000000000e+03,1.219804691176347333e+01
1.117000000000000000e+03,1.219804691148820375e+01
1.118000000000000000e+03,1.219804691068178215e+01
1.119000000000000000e+03,1.219804691045283107e+01
1.120000000000000000e+03,1.219804690980552486e+01
1.121000000000000000e+03,1.219804690941091607e+01
1.122000000000000000e+03,1.219804690915191259e+01
1.123000000000000000e+03,1.219804690877669273e+01
1.124000000000000000e+03,1.219804690811872661e+01
1.125000000000000000e+03,1.219804690783980128e+01
1.126000000000000000e+03,1.219804690727545804e+01
1.127000000000000000e+03,1.219804690685634796e+01
1.128000000000000000e+03,1.219804690663665347e+01
1.129000000000000000e+03,1.219804690623425358e+01
1.130000000000000000e+03,1.219804690579779560e+01
1.131000000000000000e+03,1.219804690425256588e+01
1.132000000000000000e+03,1.219804690374476408e+01
1.133000000000000000e+03,1.219804690333558028e+01
1.134000000000000000e+03,1.219804690308204442e+01
1.135000000000000000e+03,1.219804690262426838e+01
1.136000000000000000e+03,1.219804690036386674e+01
1.137000000000000000e+03,1.219804690009212145e+01
1.138000000000000000e+03,1.219804690001947378e+01
1.139000000000000000e+03,1.219804689984778179e+01
1.140000000000000000e+03,1.219804689951985566e+01
1.141000000000000000e+03,1.219804689881459581e+01
1.142000000000000000e+03,1.219804689855931734e+01
1.143000000000000000e+03,1.219804689815140719e+01
1.144000000000000000e+03,1.219804689771228823e+01
1.145000000000000000e+03,1.219804689748323412e+01
1.146000000000000000e+03,1.219804689741215498e+01
1.147000000000000000e+03,1.219804689693295252e+01
1.148000000000000000e+03,1.219804689657616237e+01
1.149000000000000000e+03,1.219804689635429895e+01
1.150000000000000000e+03,1.219804689583185642e+01
1.151000000000000000e+03,1.219804689569946277e+01
1.152000000000000000e+03,1.219804689552687371e+01
1.153000000000000000e+03,1.219804689525562935e+01
1.154000000000000000e+03,1.219804689514650420e+01
1.155000000000000000e+03,1.219804689495232886e+01
1.156000000000000000e+03,1.219804689487941474e+01
1.157000000000000000e+03,1.219804689455093971e+01
1.158000000000000000e+03,1.219804689413891197e+01
1.159000000000000000e+03,1.219804689386881691e+01
1.160000000000000000e+03,1.219804689380785589e+01
1.161000000000000000e+03,1.219804689363947325e+01
1.162000000000000000e+03,1.219804689312909218e+01
1.163000000000000000e+03,1.219804689297524014e+01
1.164000000000000000e+03,1.219804689282562649e+01
1.165000000000000000e+03,1.219804689251864716e+01
1.166000000000000000e+03,1.219804689208332782e+01
1.167000000000000000e+03,1.219804689199002823e+01
1.168000000000000000e+03,1.219804689141452059e+01
1.169000000000000000e+03,1.219804689110440776e+01
1.170000000000000000e+03,1.219804689090656780e+01
1.171000000000000000e+03,1.219804689037938950e+01
1.172000000000000000e+03,1.219804689023081323e+01
1.173000000000000000e+03,1.219804689013716192e+01
1.174000000000000000e+03,1.219804688979708374e+01
1.175000000000000000e+03,1.219804688941772497e+01
1.176000000000000000e+03,1.219804688921167113e+01
1.177000000000000000e+03,1.219804688910193669e+01
1.178000000000000000e+03,1.219804688897841061e+01
1.179000000000000000e+03,1.219804688888972244e+01
1.180000000000000000e+03,1.219804688864371656e+01
1.181000000000000000e+03,1.219804688857654185e+01
1.182000000000000000e+03,1.219804688841669993e+01
1.183000000000000000e+03,1.219804688827809969e+01
1.184000000000000000e+03,1.219804688816803662e+01
1.185000000000000000e+03,1.219804688807255388e+01
1.186000000000000000e+03,1.219804688784546798e+01
1.187000000000000000e+03,1.219804688727754183e+01
1.188000000000000000e+03,1.219804688659294634e+01
1.189000000000000000e+03,1.219804688648983060e+01
1.190000000000000000e+03,1.219804688620081379e+01
1.191000000000000000e+03,1.219804688585564811e+01
1.192000000000000000e+03,1.219804688568967777e+01
1.193000000000000000e+03,1.219804688557157135e+01
1.194000000000000000e+03,1.219804688546266114e+01
1.195000000000000000e+03,1.219804688530950898e+01
1.196000000000000000e+03,1.219804688521744751e+01
1.197000000000000000e+03,1.219804688505030299e+01
1.198000000000000000e+03,1.219804688454051877e+01
1.199000000000000000e+03,1.219804688443002760e+01
1.200000000000000000e+03,1.219804688435377038e+01
1.201000000000000000e+03,1.219804688413351812e+01
1.202000000000000000e+03,1.219804688377155344e+01
1.203000000000000000e+03,1.219804688360358469e+01
1.204000000000000000e+03,1.219804688351346122e+01
1.205000000000000000e+03,1.219804688343893417e+01
1.206000000000000000e+03,1.219804688336764009e+01
1.207000000000000000e+03,1.219804688315880981e+01
1.208000000000000000e+03,1.219804688310033214e+01
1.209000000000000000e+03,1.219804688295674744e+01
1.210000000000000000e+03,1.219804688285685756e+01
1.211000000000000000e+03,1.219804688281034544e+01
1.212000000000000000e+03,1.219804688271406690e+01
1.213000000000000000e+03,1.219804688254234648e+01
1.214000000000000000e+03,1.219804688247137925e+01
1.215000000000000000e+03,1.219804688234853529e+01
1.216000000000000000e+03,1.219804688224251876e+01
1.217000000000000000e+03,1.219804688220583522e+01
1.218000000000000000e+03,1.219804688210275856e+01
1.219000000000000000e+03,1.219804688194996523e+01
1.220000000000000000e+03,1.219804688187559805e+01
1.221000000000000000e+03,1.219804688177713103e+01
1.222000000000000000e+03,1.219804688165680595e+01
1.223000000000000000e+03,1.219804688160129658e+01
1.224000000000000000e+03,1.219804688157297967e+01
1.225000000000000000e+03,1.219804688145669047e+01
1.226000000000000000e+03,1.219804688135694448e+01
1.227000000000000000e+03,1.219804688130499137e+01
1.228000000000000000e+03,1.219804688116383318e+01
1.229000000000000000e+03,1.219804688104706436e+01
1.230000000000000000e+03,1.219804688095578626e+01
1.231000000000000000e+03,1.219804688082398059e+01
1.232000000000000000e+03,1.219804688077070409e+01
1.233000000000000000e+03,1.219804688074728105e+01
1.234000000000000000e+03,1.219804688064090747e+01
1.235000000000000000e+03,1.219804688054605890e+01
1.236000000000000000e+03,1.219804688050401964e+01
1.237000000000000000e+03,1.219804688036775708e+01
1.238000000000000000e+03,1.219804688026797734e+01
1.239000000000000000e+03,1.219804688017297245e+01
1.240000000000000000e+03,1.219804688004606419e+01
1.241000000000000000e+03,1.219804687999774551e+01
1.242000000000000000e+03,1.219804687997921633e+01
1.243000000000000000e+03,1.219804687990618852e+01
1.244000000000000000e+03,1.219804687969553925e+01
1.245000000000000000e+03,1.219804687948459687e+01
1.246000000000000000e+03,1.219804687946871091e+01
1.247000000000000000e+03,1.219804687936940013e+01
1.248000000000000000e+03,1.219804687927935660e+01
1.249000000000000000e+03,1.219804687923710240e+01
1.250000000000000000e+03,1.219804687911201313e+01
1.251000000000000000e+03,1.219804687904011153e+01
1.252000000000000000e+03,1.219804687896217388e+01
1.253000000000000000e+03,1.219804687884916561e+01
1.254000000000000000e+03,1.219804687880255756e+01
1.255000000000000000e+03,1.219804687876717786e+01
1.256000000000000000e+03,1.219804687874483662e+01
1.257000000000000000e+03,1.219804687869994986e+01
1.258000000000000000e+03,1.219804687865545390e+01
1.259000000000000000e+03,1.219804687853913805e+01
1.260000000000000000e+03,1.219804687849515545e+01
1.261000000000000000e+03,1.219804687845971181e+01
1.262000000000000000e+03,1.219804687843726754e+01
1.263000000000000000e+03,1.219804687840271917e+01
1.264000000000000000e+03,1.219804687834874457e+01
1.265000000000000000e+03,1.219804687825094902e+01
1.266000000000000000e+03,1.219804687821157252e+01
1.267000000000000000e+03,1.219804687818000843e+01
1.268000000000000000e+03,1.219804687811092059e+01
1.269000000000000000e+03,1.219804687809852695e+01
1.270000000000000000e+03,1.219804687804234078e+01
1.271000000000000000e+03,1.219804687802118615e+01
1.272000000000000000e+03,1.219804687798835729e+01
1.273000000000000000e+03,1.219804687797328491e+01
1.274000000000000000e+03,1.219804687790781372e+01
1.275000000000000000e+03,1.219804687782131225e+01
1.276000000000000000e+03,1.219804687776866103e+01
1.277000000000000000e+03,1.219804687774812457e+01
1.278000000000000000e+03,1.219804687771792118e+01
1.279000000000000000e+03,1.219804687768407803e+01
1.280000000000000000e+03,1.219804687766542095e+01
1.281000000000000000e+03,1.219804687759130957e+01
1.282000000000000000e+03,1.219804687747274841e+01
1.283000000000000000e+03,1.219804687743942395e+01
1.284000000000000000e+03,1.219804687740285765e+01
1.285000000000000000e+03,1.219804687739107152e+01
1.286000000000000000e+03,1.219804687735700632e+01
1.287000000000000000e+03,1.219804687731891946e+01
1.288000000000000000e+03,1.219804687729481429e+01
1.289000000000000000e+03,1.219804687726940351e+01
1.290000000000000000e+03,1.219804687723380354e+01
1.291000000000000000e+03,1.219804687718946212e+01
1.292000000000000000e+03,1.219804687715448921e+01
1.293000000000000000e+03,1.219804687704698232e+01
1.294000000000000000e+03,1.219804687702663060e+01
1.295000000000000000e+03,1.219804687700931289e+01
1.296000000000000000e+03,1.219804687696879597e+01
1.297000000000000000e+03,1.219804687688004918e+01
1.298000000000000000e+03,1.219804687683805611e+01
1.299000000000000000e+03,1.219804687681639699e+01
1.300000000000000000e+03,1.219804687679594224e+01
1.301000000000000000e+03,1.219804687676279542e+01
1.302000000000000000e+03,1.219804687673544130e+01
1.303000000000000000e+03,1.219804687669674337e+01
1.304000000000000000e+03,1.219804687659412679e+01
1.305000000000000000e+03,1.219804687657873643e+01
1.306000000000000000e+03,1.219804687654104747e+01
1.307000000000000000e+03,1.219804687652882791e+01
1.308000000000000000e+03,1.219804687651823549e+01
1.309000000000000000e+03,1.219804687649383723e+01
1.310000000000000000e+03,1.219804687646539065e+01
1.311000000000000000e+03,1.219804687645707908e+01
1.312000000000000000e+03,1.219804687643924268e+01
1.313000000000000000e+03,1.219804687640008289e+01
1.314000000000000000e+03,1.219804687638409391e+01
1.315000000000000000e+03,1.219804687636215590e+01
1.316000000000000000e+03,1.219804687633467744e+01
1.317000000000000000e+03,1.219804687632213813e+01
1.318000000000000000e+03,1.219804687631765994e+01
1.319000000000000000e+03,1.219804687629126505e+01
1.320000000000000000e+03,1.219804687626893269e+01
1.321000000000000000e+03,1.219804687625862094e+01
1.322000000000000000e+03,1.219804687622593420e+01
1.323000000000000000e+03,1.219804687620346151e+01
1.324000000000000000e+03,1.219804687617968142e+01
1.325000000000000000e+03,1.219804687614933414e+01
1.326000000000000000e+03,1.219804687613735084e+01
1.327000000000000000e+03,1.219804687612785798e+01
1.328000000000000000e+03,1.219804687611051897e+01
1.329000000000000000e+03,1.219804687609052074e+01
1.330000000000000000e+03,1.219804687605881099e+01
1.331000000000000000e+03,1.219804687604673177e+01
1.332000000000000000e+03,1.219804687604211857e+01
1.333000000000000000e+03,1.219804687602073479e+01
1.334000000000000000e+03,1.219804687599826387e+01
1.335000000000000000e+03,1.219804687599023474e+01
1.336000000000000000e+03,1.219804687595900283e+01
1.337000000000000000e+03,1.219804687594045411e+01
1.338000000000000000e+03,1.219804687592043457e+01
1.339000000000000000e+03,1.219804687589222247e+01
1.340000000000000000e+03,1.219804687588183789e+01
1.341000000000000000e+03,1.219804687587340908e+01
1.342000000000000000e+03,1.219804687585999581e+01
1.343000000000000000e+03,1.219804687584375458e+01
1.344000000000000000e+03,1.219804687581418534e+01
1.345000000000000000e+03,1.219804687580370128e+01
1.346000000000000000e+03,1.219804687579459390e+01
1.347000000000000000e+03,1.219804687578631253e+01
1.348000000000000000e+03,1.219804687577385494e+01
1.349000000000000000e+03,1.219804687574292323e+01
1.350000000000000000e+03,1.219804687573234148e+01
1.351000000000000000e+03,1.219804687572850277e+01
1.352000000000000000e+03,1.219804687571011392e+01
1.353000000000000000e+03,1.219804687568841928e+01
1.354000000000000000e+03,1.219804687567424573e+01
1.355000000000000000e+03,1.219804687566907475e+01
1.356000000000000000e+03,1.219804687566051449e+01
1.357000000000000000e+03,1.219804687565201995e+01
1.358000000000000000e+03,1.219804687564952417e+01
1.359000000000000000e+03,1.219804687563934387e+01
1.360000000000000000e+03,1.219804687562339574e+01
1.361000000000000000e+03,1.219804687560907475e+01
1.362000000000000000e+03,1.219804687555311418e+01
1.363000000000000000e+03,1.219804687554611178e+01
1.364000000000000000e+03,1.219804687554102784e+01
1.365000000000000000e+03,1.219804687553610734e+01
1.366000000000000000e+03,1.219804687552404943e+01
1.367000000000000000e+03,1.219804687552016276e+01
1.368000000000000000e+03,1.219804687551281042e+01
1.369000000000000000e+03,1.219804687550445621e+01
1.370000000000000000e+03,1.219804687550021605e+01
1.371000000000000000e+03,1.219804687549487099e+01
1.372000000000000000e+03,1.219804687548461430e+01
1.373000000000000000e+03,1.219804687546141331e+01
1.374000000000000000e+03,1.219804687545357780e+01
1.375000000000000000e+03,1.219804687544725574e+01
1.376000000000000000e+03,1.219804687544549004e+01
1.377000000000000000e+03,1.219804687543931720e+01
1.378000000000000000e+03,1.219804687542813326e+01
1.379000000000000000e+03,1.219804687542362132e+01
1.380000000000000000e+03,1.219804687541708077e+01
1.381000000000000000e+03,1.219804687541038035e+01
1.382000000000000000e+03,1.219804687540643329e+01
1.383000000000000000e+03,1.219804687540536747e+01
1.384000000000000000e+03,1.219804687539965116e+01
1.385000000000000000e+03,1.219804687538556287e+01
1.386000000000000000e+03,1.219804687537052956e+01
1.387000000000000000e+03,1.219804687536934296e+01
1.388000000000000000e+03,1.219804687536083065e+01
1.389000000000000000e+03,1.219804687535586396e+01
1.390000000000000000e+03,1.219804687535341614e+01
1.391000000000000000e+03,1.219804687534398724e+01
1.392000000000000000e+03,1.219804687534140442e+01
1.393000000000000000e+03,1.219804687533874699e+01
1.394000000000000000e+03,1.219804687533462229e+01
1.395000000000000000e+03,1.219804687533293652e+01
1.396000000000000000e+03,1.219804687532961651e+01
1.397000000000000000e+03,1.219804687532851695e+01
1.398000000000000000e+03,1.219804687532349696e+01
1.399000000000000000e+03,1.219804687531661358e+01
1.400000000000000000e+03,1.219804687531005172e+01
1.401000000000000000e+03,1.219804687530258924e+01
1.402000000000000000e+03,1.219804687529908449e+01
1.403000000000000000e+03,1.219804687529677167e+01
1.404000000000000000e+03,1.219804687529461695e+01
1.405000000000000000e+03,1.219804687529243381e+01
1.406000000000000000e+03,1.219804687528819365e+01
1.407000000000000000e+03,1.219804687528666065e+01
1.408000000000000000e+03,1.219804687528365150e+01
1.409000000000000000e+03,1.219804687528140086e+01
1.410000000000000000e+03,1.219804687527968134e+01
1.411000000000000000e+03,1.219804687527722287e+01
1.412000000000000000e+03,1.219804687527327580e+01
1.413000000000000000e+03,1.219804687527169129e+01
1.414000000000000000e+03,1.219804687526940334e+01
1.415000000000000000e+03,1.219804687526793430e+01
1.416000000000000000e+03,1.219804687526366216e+01
1.417000000000000000e+03,1.219804687525424924e+01
1.418000000000000000e+03,1.219804687524051268e+01
1.419000000000000000e+03,1.219804687523960673e+01
1.420000000000000000e+03,1.219804687523372877e+01
1.421000000000000000e+03,1.219804687522835707e+01
1.422000000000000000e+03,1.219804687522627340e+01
1.423000000000000000e+03,1.219804687521871323e+01
1.424000000000000000e+03,1.219804687521688003e+01
1.425000000000000000e+03,1.219804687521495623e+01
1.426000000000000000e+03,1.219804687521113884e+01
1.427000000000000000e+03,1.219804687520982078e+01
1.428000000000000000e+03,1.219804687520758968e+01
1.429000000000000000e+03,1.219804687520665532e+01
1.430000000000000000e+03,1.219804687520251285e+01
1.431000000000000000e+03,1.219804687520168862e+01
1.432000000000000000e+03,1.219804687519849296e+01
1.433000000000000000e+03,1.219804687519695108e+01
1.434000000000000000e+03,1.219804687519504682e+01
1.435000000000000000e+03,1.219804687519400410e+01
1.436000000000000000e+03,1.219804687519015829e+01
1.437000000000000000e+03,1.219804687518329445e+01
1.438000000000000000e+03,1.219804687517154740e+01
1.439000000000000000e+03,1.219804687517066988e+01
1.440000000000000000e+03,1.219804687516634978e+01
1.441000000000000000e+03,1.219804687516083952e+01
1.442000000000000000e+03,1.219804687515754971e+01
1.443000000000000000e+03,1.219804687515621389e+01
1.444000000000000000e+03,1.219804687515460984e+01
1.445000000000000000e+03,1.219804687515364172e+01
1.446000000000000000e+03,1.219804687515019559e+01
1.447000000000000000e+03,1.219804687514935360e+01
1.448000000000000000e+03,1.219804687514644570e+01
1.449000000000000000e+03,1.219804687514505659e+01
1.450000000000000000e+03,1.219804687514360708e+01
1.451000000000000000e+03,1.219804687514253061e+01
1.452000000000000000e+03,1.219804687513937935e+01
1.453000000000000000e+03,1.219804687513848762e+01
1.454000000000000000e+03,1.219804687513595809e+01
1.455000000000000000e+03,1.219804687513441799e+01
1.456000000000000000e+03,1.219804687513340546e+01
1.457000000000000000e+03,1.219804687513193997e+01
1.458000000000000000e+03,1.219804687512936958e+01
1.459000000000000000e+03,1.219804687512828067e+01
1.460000000000000000e+03,1.219804687512607444e+01
1.461000000000000000e+03,1.219804687512443842e+01
1.462000000000000000e+03,1.219804687512358043e+01
1.463000000000000000e+03,1.219804687512200836e+01
1.464000000000000000e+03,1.219804687512030128e+01
1.465000000000000000e+03,1.219804687511426700e+01
1.466000000000000000e+03,1.219804687511228458e+01
1.467000000000000000e+03,1.219804687511068586e+01
1.468000000000000000e+03,1.219804687510969288e+01
1.469000000000000000e+03,1.219804687510790586e+01
1.470000000000000000e+03,1.219804687509907737e+01
1.471000000000000000e+03,1.219804687509801511e+01
1.472000000000000000e+03,1.219804687509773267e+01
1.473000000000000000e+03,1.219804687509706120e+01
1.474000000000000000e+03,1.219804687509578045e+01
1.475000000000000000e+03,1.219804687509302532e+01
1.476000000000000000e+03,1.219804687509202878e+01
1.477000000000000000e+03,1.219804687509043362e+01
1.478000000000000000e+03,1.219804687508871943e+01
1.479000000000000000e+03,1.219804687508782237e+01
1.480000000000000000e+03,1.219804687508754704e+01
1.481000000000000000e+03,1.219804687508567476e+01
1.482000000000000000e+03,1.219804687508428032e+01
1.483000000000000000e+03,1.219804687508341523e+01
1.484000000000000000e+03,1.219804687508137420e+01
1.485000000000000000e+03,1.219804687508085728e+01
1.486000000000000000e+03,1.219804687508018226e+01
1.487000000000000000e+03,1.219804687507912355e+01
1.488000000000000000e+03,1.219804687507869900e+01
1.489000000000000000e+03,1.219804687507793872e+01
1.490000000000000000e+03,1.219804687507765451e+01
1.491000000000000000e+03,1.219804687507636842e+01
1.492000000000000000e+03,1.219804687507476082e+01
1.493000000000000000e+03,1.219804687507370566e+01
1.494000000000000000e+03,1.219804687507346763e+01
1.495000000000000000e+03,1.219804687507281038e+01
1.496000000000000000e+03,1.219804687507081731e+01
1.497000000000000000e+03,1.219804687507021512e+01
1.498000000000000000e+03,1.219804687506963070e+01
1.499000000000000000e+03,1.219804687506843166e+01
1.500000000000000000e+03,1.219804687506673169e+01
1.501000000000000000e+03,1.219804687506636753e+01
1.502000000000000000e+03,1.219804687506411867e+01
1.503000000000000000e+03,1.219804687506290719e+01
1.504000000000000000e+03,1.219804687506213448e+01
1.505000000000000000e+03,1.219804687506007568e+01
1.506000000000000000e+03,1.219804687505949481e+01
1.507000000000000000e+03,1.219804687505912710e+01
1.508000000000000000e+03,1.219804687505780194e+01
1.509000000000000000e+03,1.219804687505631868e+01
1.510000000000000000e+03,1.219804687505551399e+01
1.511000000000000000e+03,1.219804687505508589e+01
1.512000000000000000e+03,1.219804687505460272e+01
1.513000000000000000e+03,1.219804687505425811e+01
1.514000000000000000e+03,1.219804687505329532e+01
1.515000000000000000e+03,1.219804687505303420e+01
1.516000000000000000e+03,1.219804687505240892e+01
1.517000000000000000e+03,1.219804687505186713e+01
1.518000000000000000e+03,1.219804687505143725e+01
1.519000000000000000e+03,1.219804687505106422e+01
1.520000000000000000e+03,1.219804687505017604e+01
1.521000000000000000e+03,1.219804687504795915e+01
1.522000000000000000e+03,1.219804687504528395e+01
1.523000000000000000e+03,1.219804687504488250e+01
1.524000000000000000e+03,1.219804687504375273e+01
1.525000000000000000e+03,1.219804687504240626e+01
1.526000000000000000e+03,1.219804687504175611e+01
1.527000000000000000e+03,1.219804687504129603e+01
1.528000000000000000e+03,1.219804687504086971e+01
1.529000000000000000e+03,1.219804687504027108e+01
1.530000000000000000e+03,1.219804687503991225e+01
1.531000000000000000e+03,1.219804687503925855e+01
1.532000000000000000e+03,1.219804687503726903e+01
1.533000000000000000e+03,1.219804687503683560e+01
1.534000000000000000e+03,1.219804687503653717e+01
1.535000000000000000e+03,1.219804687503567742e+01
1.536000000000000000e+03,1.219804687503426344e+01
1.537000000000000000e+03,1.219804687503360618e+01
1.538000000000000000e+03,1.219804687503325447e+01
1.539000000000000000e+03,1.219804687503296314e+01
1.540000000000000000e+03,1.219804687503268603e+01
1.541000000000000000e+03,1.219804687503186891e+01
1.542000000000000000e+03,1.219804687503164153e+01
1.543000000000000000e+03,1.219804687503108021e+01
1.544000000000000000e+03,1.219804687503069118e+01
1.545000000000000000e+03,1.219804687503050822e+01
1.546000000000000000e+03,1.219804687503013341e+01
1.547000000000000000e+03,1.219804687502946017e+01
1.548000000000000000e+03,1.219804687502918483e+01
1.549000000000000000e+03,1.219804687502870522e+01
1.550000000000000000e+03,1.219804687502828955e+01
1.551000000000000000e+03,1.219804687502814744e+01
1.552000000000000000e+03,1.219804687502774421e+01
1.553000000000000000e+03,1.219804687502714735e+01
1.554000000000000000e+03,1.219804687502685780e+01
1.555000000000000000e+03,1.219804687502647234e+01
1.556000000000000000e+03,1.219804687502600160e+01
1.557000000000000000e+03,1.219804687502578666e+01
1.558000000000000000e+03,1.219804687502567475e+01
1.559000000000000000e+03,1.219804687502522178e+01
1.560000000000000000e+03,1.219804687502482921e+01
1.561000000000000000e+03,1.219804687502462848e+01
1.562000000000000000e+03,1.219804687502407603e+01
1.563000000000000000e+03,1.219804687502362128e+01
1.564000000000000000e+03,1.219804687502326423e+01
1.565000000000000000e+03,1.219804687502274909e+01
1.566000000000000000e+03,1.219804687502254126e+01
1.567000000000000000e+03,1.219804687502245244e+01
1.568000000000000000e+03,1.219804687502203500e+01
1.569000000000000000e+03,1.219804687502166374e+01
1.570000000000000000e+03,1.219804687502149676e+01
1.571000000000000000e+03,1.219804687502096918e+01
1.572000000000000000e+03,1.219804687502057838e+01
1.573000000000000000e+03,1.219804687502020712e+01
1.574000000000000000e+03,1.219804687501971152e+01
1.575000000000000000e+03,1.219804687501952145e+01
1.576000000000000000e+03,1.219804687501944862e+01
1.577000000000000000e+03,1.219804687501916440e+01
1.578000000000000000e+03,1.219804687501834195e+01
1.579000000000000000e+03,1.219804687501751772e+01
1.580000000000000000e+03,1.219804687501745555e+01
1.581000000000000000e+03,1.219804687501706653e+01
1.582000000000000000e+03,1.219804687501671836e+01
1.583000000000000000e+03,1.219804687501655138e+01
1.584000000000000000e+03,1.219804687501606111e+01
1.585000000000000000e+03,1.219804687501578044e+01
1.586000000000000000e+03,1.219804687501547669e+01
1.587000000000000000e+03,1.219804687501503793e+01
1.588000000000000000e+03,1.219804687501485319e+01
1.589000000000000000e+03,1.219804687501471463e+01
1.590000000000000000e+03,1.219804687501462759e+01
1.591000000000000000e+03,1.219804687501445173e+01
1.592000000000000000e+03,1.219804687501427765e+01
1.593000000000000000e+03,1.219804687501382112e+01
1.594000000000000000e+03,1.219804687501365237e+01
1.595000000000000000e+03,1.219804687501351381e+01
1.596000000000000000e+03,1.219804687501342677e+01
1.597000000000000000e+03,1.219804687501328999e+01
1.598000000000000000e+03,1.219804687501308216e+01
1.599000000000000000e+03,1.219804687501269846e+01
1.600000000000000000e+03,1.219804687501254215e+01
1.601000000000000000e+03,1.219804687501242135e+01
1.602000000000000000e+03,1.219804687501215135e+01
1.603000000000000000e+03,1.219804687501209983e+01
1.604000000000000000e+03,1.219804687501188312e+01
1.605000000000000000e+03,1.219804687501179963e+01
1.606000000000000000e+03,1.219804687501167351e+01
1.607000000000000000e+03,1.219804687501161133e+01
1.608000000000000000e+03,1.219804687501135732e+01
1.609000000000000000e+03,1.219804687501102158e+01
1.610000000000000000e+03,1.219804687501081375e+01
1.611000000000000000e+03,1.219804687501073381e+01
1.612000000000000000e+03,1.219804687501061480e+01
1.613000000000000000e+03,1.219804687501048335e+01
1.614000000000000000e+03,1.219804687501041052e+01
1.615000000000000000e+03,1.219804687501012097e+01
1.616000000000000000e+03,1.219804687500965912e+01
1.617000000000000000e+03,1.219804687500952767e+01
1.618000000000000000e+03,1.219804687500938378e+01
1.619000000000000000e+03,1.219804687500933760e+01
1.620000000000000000e+03,1.219804687500920615e+01
1.621000000000000000e+03,1.219804687500905693e+01
1.622000000000000000e+03,1.219804687500896279e+01
1.623000000000000000e+03,1.219804687500886509e+01
1.624000000000000000e+03,1.219804687500872475e+01
1.625000000000000000e+03,1.219804687500855067e+01
1.626000000000000000e+03,1.219804687500841389e+01
1.627000000000000000e+03,1.219804687500799467e+01
1.628000000000000000e+03,1.219804687500791474e+01
1.629000000000000000e+03,1.219804687500784723e+01
1.630000000000000000e+03,1.219804687500768914e+01
1.631000000000000000e+03,1.219804687500734097e+01
1.632000000000000000e+03,1.219804687500717932e+01
1.633000000000000000e+03,1.219804687500709406e+01
1.634000000000000000e+03,1.219804687500701235e+01
1.635000000000000000e+03,1.219804687500688445e+01
1.636000000000000000e+03,1.219804687500677787e+01
1.637000000000000000e+03,1.219804687500662688e+01
1.638000000000000000e+03,1.219804687500622364e+01
1.639000000000000000e+03,1.219804687500616680e+01
1.640000000000000000e+03,1.219804687500601759e+01
1.641000000000000000e+03,1.219804687500597140e+01
1.642000000000000000e+03,1.219804687500593054e+01
1.643000000000000000e+03,1.219804687500583285e+01
1.644000000000000000e+03,1.219804687500572271e+01
1.645000000000000000e+03,1.219804687500568896e+01
1.646000000000000000e+03,1.219804687500562146e+01
1.647000000000000000e+03,1.219804687500546869e+01
1.648000000000000000e+03,1.219804687500540652e+01
1.649000000000000000e+03,1.219804687500531948e+01
1.650000000000000000e+03,1.219804687500521112e+01
1.651000000000000000e+03,1.219804687500516316e+01
1.652000000000000000e+03,1.219804687500514540e+01
1.653000000000000000e+03,1.219804687500504237e+01
1.654000000000000000e+03,1.219804687500495710e+01
1.655000000000000000e+03,1.219804687500491625e+01
1.656000000000000000e+03,1.219804687500478657e+01
1.657000000000000000e+03,1.219804687500469775e+01
1.658000000000000000e+03,1.219804687500460361e+01
1.659000000000000000e+03,1.219804687500448814e+01
1.660000000000000000e+03,1.219804687500444018e+01
1.661000000000000000e+03,1.219804687500440288e+01
1.662000000000000000e+03,1.219804687500433715e+01
1.663000000000000000e+03,1.219804687500425899e+01
1.664000000000000000e+03,1.219804687500413465e+01
1.665000000000000000e+03,1.219804687500408846e+01
1.666000000000000000e+03,1.219804687500406892e+01
1.667000000000000000e+03,1.219804687500398721e+01
1.668000000000000000e+03,1.219804687500390017e+01
1.669000000000000000e+03,1.219804687500386819e+01
1.670000000000000000e+03,1.219804687500374563e+01
1.671000000000000000e+03,1.219804687500367280e+01
1.672000000000000000e+03,1.219804687500359464e+01
1.673000000000000000e+03,1.219804687500348273e+01
1.674000000000000000e+03,1.219804687500344365e+01
1.675000000000000000e+03,1.219804687500340812e+01
1.676000000000000000e+03,1.219804687500335660e+01
1.677000000000000000e+03,1.219804687500329266e+01
1.678000000000000000e+03,1.219804687500317897e+01
1.679000000000000000e+03,1.219804687500313811e+01
1.680000000000000000e+03,1.219804687500310258e+01
1.681000000000000000e+03,1.219804687500307061e+01
1.682000000000000000e+03,1.219804687500302265e+01
1.683000000000000000e+03,1.219804687500290186e+01
1.684000000000000000e+03,1.219804687500285922e+01
1.685000000000000000e+03,1.219804687500284501e+01
1.686000000000000000e+03,1.219804687500277218e+01
1.687000000000000000e+03,1.219804687500269047e+01
1.688000000000000000e+03,1.219804687500266738e+01
1.689000000000000000e+03,1.219804687500254836e+01
1.690000000000000000e+03,1.219804687500253060e+01
1.691000000000000000e+03,1.219804687500250040e+01
1.692000000000000000e+03,1.219804687500246310e+01
1.693000000000000000e+03,1.219804687500236184e+01
1.694000000000000000e+03,1.219804687500233165e+01
1.695000000000000000e+03,1.219804687500230322e+01
1.696000000000000000e+03,1.219804687500229434e+01
1.697000000000000000e+03,1.219804687500226414e+01
1.698000000000000000e+03,1.219804687500221974e+01
1.699000000000000000e+03,1.219804687500219664e+01
1.700000000000000000e+03,1.219804687500217355e+01
1.701000000000000000e+03,1.219804687500214158e+01
1.702000000000000000e+03,1.219804687500209894e+01
1.703000000000000000e+03,1.219804687500204743e+01
1.704000000000000000e+03,1.219804687500194795e+01
1.705000000000000000e+03,1.219804687500192841e+01
1.706000000000000000e+03,1.219804687500189289e+01
1.707000000000000000e+03,1.219804687500184848e+01
1.708000000000000000e+03,1.219804687500175788e+01
1.709000000000000000e+03,1.219804687500171525e+01
1.710000000000000000e+03,1.219804687500164597e+01
1.711000000000000000e+03,1.219804687500163354e+01
1.712000000000000000e+03,1.219804687500158025e+01
1.713000000000000000e+03,1.219804687500155893e+01
1.714000000000000000e+03,1.219804687500151985e+01
1.715000000000000000e+03,1.219804687500148965e+01
1.716000000000000000e+03,1.219804687500147011e+01
1.717000000000000000e+03,1.219804687500145057e+01
1.718000000000000000e+03,1.219804687500142393e+01
1.719000000000000000e+03,1.219804687500133511e+01
1.720000000000000000e+03,1.219804687500130491e+01
1.721000000000000000e+03,1.219804687500128004e+01
1.722000000000000000e+03,1.219804687500126938e+01
1.723000000000000000e+03,1.219804687500123386e+01
1.724000000000000000e+03,1.219804687500122675e+01
1.725000000000000000e+03,1.219804687500121432e+01
1.726000000000000000e+03,1.219804687500120011e+01
1.727000000000000000e+03,1.219804687500119122e+01
1.728000000000000000e+03,1.219804687500118057e+01
1.729000000000000000e+03,1.219804687500117346e+01
1.730000000000000000e+03,1.219804687500115392e+01
1.731000000000000000e+03,1.219804687500115215e+01
1.732000000000000000e+03,1.219804687500113616e+01
1.733000000000000000e+03,1.219804687500112728e+01
1.734000000000000000e+03,1.219804687500112017e+01
1.735000000000000000e+03,1.219804687500110774e+01
1.736000000000000000e+03,1.219804687500109530e+01
1.737000000000000000e+03,1.219804687500108820e+01
1.738000000000000000e+03,1.219804687500107931e+01
1.739000000000000000e+03,1.219804687500107576e+01
1.740000000000000000e+03,1.219804687500105622e+01
1.741000000000000000e+03,1.219804687500102780e+01
1.742000000000000000e+03,1.219804687500097273e+01
1.743000000000000000e+03,1.219804687500096563e+01
1.744000000000000000e+03,1.219804687500095852e+01
1.745000000000000000e+03,1.219804687500094964e+01
1.746000000000000000e+03,1.219804687500093188e+01
1.747000000000000000e+03,1.219804687500090523e+01
1.748000000000000000e+03,1.219804687500089102e+01
1.749000000000000000e+03,1.219804687500088747e+01
1.750000000000000000e+03,1.219804687500086970e+01
1.751000000000000000e+03,1.219804687500086615e+01
1.752000000000000000e+03,1.219804687500085372e+01
1.753000000000000000e+03,1.219804687500083418e+01
1.754000000000000000e+03,1.219804687500083240e+01
1.755000000000000000e+03,1.219804687500082530e+01
1.756000000000000000e+03,1.219804687500078799e+01
1.757000000000000000e+03,1.219804687500078622e+01
1.758000000000000000e+03,1.219804687500078089e+01
1.759000000000000000e+03,1.219804687500076845e+01
1.760000000000000000e+03,1.219804687500076312e+01
1.761000000000000000e+03,1.219804687500075246e+01
1.762000000000000000e+03,1.219804687500074891e+01
1.763000000000000000e+03,1.219804687500073470e+01
1.764000000000000000e+03,1.219804687500073115e+01
1.765000000000000000e+03,1.219804687500072227e+01
1.766000000000000000e+03,1.219804687500071338e+01
1.767000000000000000e+03,1.219804687500070450e+01
1.768000000000000000e+03,1.219804687500070095e+01
1.769000000000000000e+03,1.219804687500068674e+01
1.770000000000000000e+03,1.219804687500067963e+01
1.771000000000000000e+03,1.219804687500067075e+01
1.772000000000000000e+03,1.219804687500066542e+01
1.773000000000000000e+03,1.219804687500065654e+01
1.774000000000000000e+03,1.219804687500064766e+01
1.775000000000000000e+03,1.219804687500064588e+01
1.776000000000000000e+03,1.219804687500063345e+01
1.777000000000000000e+03,1.219804687500062634e+01
1.778000000000000000e+03,1.219804687500061746e+01
1.779000000000000000e+03,1.219804687500061213e+01
1.780000000000000000e+03,1.219804687500060680e+01
1.781000000000000000e+03,1.219804687500059259e+01
1.782000000000000000e+03,1.219804687500058904e+01
1.783000000000000000e+03,1.219804687500058193e+01
1.784000000000000000e+03,1.219804687500057483e+01
1.785000000000000000e+03,1.219804687500057305e+01
1.786000000000000000e+03,1.219804687500056239e+01
1.787000000000000000e+03,1.219804687500055529e+01
1.788000000000000000e+03,1.219804687500053042e+01
1.789000000000000000e+03,1.219804687500051976e+01
1.790000000000000000e+03,1.219804687500051621e+01
1.791000000000000000e+03,1.219804687500051088e+01
1.792000000000000000e+03,1.219804687500050555e+01
1.793000000000000000e+03,1.219804687500049489e+01
1.794000000000000000e+03,1.219804687500048956e+01
1.795000000000000000e+03,1.219804687500048423e+01
1.796000000000000000e+03,1.219804687500047535e+01
1.797000000000000000e+03,1.219804687500046825e+01
1.798000000000000000e+03,1.219804687500046825e+01

